C3PO: Towards a complete census of co-moving pairs of stars. I. High precision stellar parameters for 250 stars

We conduct a line-by-line differential analysis of a sample of 125 co-moving pairs of stars (dwarfs and subgiants near solar metallicity). We obtain high precision stellar parameters with average uncertainties in effective temperature, surface gravity and metallicity of 16.5 K, 0.033 dex and 0.014 dex, respectively. We classify the co-moving pairs of stars into two groups, chemically homogeneous (conatal; |Delta[Fe/H]| $\le$ 0.04 dex) and inhomogeneous (non-conatal), and examine the fraction of chemically homogeneous pairs as a function of separation and effective temperature. The four main conclusions from this study are: (1) A spatial separation of \ds = 10$^6$ AU is an approximate boundary between homogeneous and inhomogeneous pairs of stars, and we restrict our conclusions to only consider the 91 pairs with \ds $\le$ 10$^6$ AU; (2) There is no trend between velocity separation and the fraction of chemically homogeneous pairs in the range \dv $\le$ 4 \kms; (3) We confirm that the fraction of chemically inhomogeneous pairs increases with increasing \teff\ and the trend matches a toy model of that expected from planet ingestion; (4) Atomic diffusion is not the main cause of the chemical inhomogeneity. A major outcome from this study is a sample of 56 bright co-moving pairs of stars with chemical abundance differences $\leq$ 0.02 dex (5\%) which is a level of chemical homogeneity comparable to that of the Hyades open cluster. These important objects can be used, in conjunction with star clusters and the \gaia\ ``benchmark'' stars, to calibrate stellar abundances from large-scale spectroscopic surveys.

==> tab2.full.csv <==
,,,,1_obj,1_ref,2_obj,2_ref,3_obj,3_ref,4_obj,4_ref,5_obj,5_ref,6_obj,6_ref,7_obj,7_ref,8_obj,8_ref,9_obj,9_ref,10_obj,10_ref,11_obj,11_ref,12_obj,12_ref,13_obj,13_ref,14_obj,14_ref,15_obj,15_ref,16_obj,16_ref,17_obj,17_ref,18_obj,18_ref,19_obj,19_ref,20_obj,20_ref,21_obj,21_ref,22_obj,22_ref,23_obj,23_ref,24_obj,24_ref,25_obj,25_ref,26_obj,26_ref,27_obj,27_ref,28_obj,28_ref,29_obj,29_ref,30_obj,30_ref,31_obj,31_ref,32_obj,32_ref,33_obj,33_ref,34_obj,34_ref,35_obj,35_ref,36_obj,36_ref,37_obj,37_ref,38_obj,38_ref,39_obj,39_ref,40_obj,40_ref,41_obj,41_ref,42_obj,42_ref,43_obj,43_ref,44_obj,44_ref,45_obj,45_ref,46_obj,46_ref,47_obj,47_ref,48_obj,48_ref,49_obj,49_ref,50_obj,50_ref,51_obj,51_ref,52_obj,52_ref,53_obj,53_ref,54_obj,54_ref,55_obj,55_ref,56_obj,56_ref,57_obj,57_ref,58_obj,58_ref,59_obj,59_ref,60_obj,60_ref,61_obj,61_ref,62_obj,62_ref,63_obj,63_ref,64_obj,64_ref,65_obj,65_ref,66_obj,66_ref,67_obj,67_ref,68_obj,68_ref,69_obj,69_ref,70_obj,70_ref,71_obj,71_ref,72_obj,72_ref,73_obj,73_ref,74_obj,74_ref,75_obj,75_ref,76_obj,76_ref,77_obj,77_ref,78_obj,78_ref,79_obj,79_ref,80_obj,80_ref,81_obj,81_ref,82_obj,82_ref,83_obj,83_ref,84_obj,84_ref,85_obj,85_ref,86_obj,86_ref,87_obj,87_ref,88_obj,88_ref,89_obj,89_ref,90_obj,90_ref,91_obj,91_ref,92_obj,92_ref,93_obj,93_ref,94_obj,94_ref,95_obj,95_ref,96_obj,96_ref,97_obj,97_ref,98_obj,98_ref,99_obj,99_ref,100_obj,100_ref,101_obj,101_ref,102_obj,102_ref,103_obj,103_ref,104_obj,104_ref,105_obj,105_ref,106_obj,106_ref,107_obj,107_ref,108_obj,108_ref,109_obj,109_ref,110_obj,110_ref,111_obj,111_ref,112_obj,112_ref,113_obj,113_ref,114_obj,114_ref,115_obj,115_ref,116_obj,116_ref,117_obj,117_ref,118_obj,118_ref,119_obj,119_ref,120_obj,120_ref,121_obj,121_ref,122_obj,122_ref,123_obj,123_ref,124_obj,124_ref,125_obj,125_ref
4445.47,26,0.09,-5.44,24.5,38.2,21.9,42.2,17.9,17.9,17.1,18,55.9,58,49.3,37.2,41.7,46.9,51.3,47.8,47.8,32.6,47,35.5,41.7,45.5,48.1,51.7,47.2,38.8,41.9,44.7,29.8,38.2,44.1,55.4,45.1,32.2,28,58.9,17.2,25.6,69.1,58.9,29.9,47,48,38.5,26.7,16.6,11.5,15.1,22.7,38.5,NaN,NaN,NaN,NaN,50.3,63.1,39.2,41.9,24.6,24.1,NaN,NaN,NaN,NaN,21.6,20.4,25.8,44.4,25.6,16.3,70.1,67.4,21.2,36.5,10.6,18,58.4,52.8,48.6,29.3,47.4,39.5,48,32.7,24.2,23.7,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,29.9,42.4,NaN,NaN,42,51.2,40.5,44.8,13.3,15.6,32.9,26.2,51.7,35.3,10.5,16.5,37.8,23.2,29.9,31.3,28.9,30.6,70.1,68.7,57.9,52.8,34.9,29.8,53.3,64.7,32,38.4,26.5,44,50.2,37.4,50.8,59.4,54.7,53,NaN,NaN,36.6,42.2,NaN,NaN,NaN,NaN,39.2,62,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,25.2,48.4,NaN,NaN,20.4,20.1,NaN,NaN,29.9,19.9,NaN,NaN,40.8,39.6,28,36.1,33.8,19.8,51.6,33.9,NaN,NaN,59.2,51.8,NaN,NaN,59.3,64.6,55.4,44.4,31.3,28.4,28,29.7,NaN,NaN,NaN,NaN,31.9,31.1,NaN,NaN,NaN,NaN,30.7,39.8,54,39.2,47.9,39.8,40.9,48.2,39.4,20.5,16.7,20.6,55.9,47.7,24.7,30.9,56.7,63.4,70.2,75.8,44.8,46.3,NaN,NaN,NaN,NaN,20.1,30.9,NaN,NaN,NaN,NaN,66.9,67.8,NaN,NaN,18.8,10.3,17.1,29.8
4602,26,1.61,-3.15,63.2,74.2,56.5,68,51.4,50.5,52.1,53.2,82,84.7,76,71,73.5,78,74.6,76.6,76.6,65.8,70.8,66.5,70.7,73.7,76.8,77.7,75.1,72.5,72.7,74.1,65.5,69.3,73.1,80,72.9,65.1,63.7,82.3,56.4,61.1,90.8,85,66.5,75.5,76.6,71.9,63.5,58.9,46.3,51.9,60.3,68.1,NaN,NaN,NaN,NaN,75.2,84.5,NaN,NaN,58.6,59.3,70.5,66.8,NaN,NaN,59,56.7,62,74.2,61.5,54,92.9,89.5,59.8,69.3,42.4,52.4,82.8,78,78.3,61.5,73.4,70.3,72.3,63.5,58.2,59.1,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.5,71.5,NaN,NaN,69.2,76.2,68.2,71.7,48.3,49.6,69.1,58.8,77.6,68.4,46.9,55.2,67.8,59.6,63.3,62.6,65.6,65.8,90.6,89.4,80.4,78.3,68,65,80.2,86.7,63.7,66.7,62.5,70.8,75.6,68.2,75.3,81.9,77.6,76.3,NaN,NaN,70.4,74.4,NaN,NaN,NaN,NaN,78.5,86.2,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.9,58,NaN,NaN,65.6,79.1,85.7,80.4,55.7,55.4,82.1,82.4,67.3,60.5,NaN,NaN,74.4,71.9,65.5,70.3,66.9,55.5,78.2,68.2,83.7,86,81.8,78.7,NaN,NaN,85.9,90.1,78.8,69,64.2,62.9,59.6,60.1,NaN,NaN,NaN,NaN,70.4,70.8,67.1,82.1,88,84.6,61.3,71,80.6,71.4,74.5,71,73.3,75.9,65,53.1,55,61.5,85,76.2,61.9,66.2,81.8,87.4,NaN,NaN,75.4,75.3,87.7,84.8,NaN,NaN,55.3,63.7,89.6,85.3,87.7,83.6,88.2,89.9,55.2,71.6,54.2,43.7,56.7,65.4
4630.12,26,2.28,-2.52,64.7,76.9,59.1,71.9,52.6,51.3,54.1,54.7,88.8,92.1,82.1,77,79.1,84.5,NaN,NaN,84.6,71.1,74.5,73,76.5,80.2,81.3,83.3,85.4,81.4,77.5,78.3,66.8,71.8,77.1,87.5,76.3,68,65.5,88.9,58.6,63.2,102.1,92.7,69.5,79.1,79.7,73.7,62.3,60.3,47.8,53.7,64.2,70.7,NaN,NaN,NaN,NaN,80.2,92.3,78.4,72.4,61,60.8,72.5,69.3,NaN,NaN,60,57.6,65,79.4,63.9,55.4,103.1,98.8,63.9,75.1,42.7,53.4,88.7,82.7,85.3,66,80,74.7,74.6,64.6,59.5,59.9,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,66,77.8,NaN,NaN,71.5,79,70.7,74.3,49.6,51.1,72.8,60.9,81.6,71.9,49.9,56.7,71.3,62,66.2,65.9,68.4,68.7,101.1,98.4,86,83.4,71.6,70.1,84,95.9,65.9,69.1,65,74,81.8,71.8,80.1,89,83,80.8,NaN,NaN,73.6,78.6,NaN,NaN,NaN,NaN,82.3,93,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.5,58.7,NaN,NaN,68.9,84.5,91.5,86,59,56.6,NaN,NaN,68.3,62.4,NaN,NaN,77.9,76.6,67.5,75.9,68.7,58.4,83.5,71.7,NaN,NaN,87.7,82.5,NaN,NaN,90.6,96.7,82.3,69.5,65,63.1,60.8,61.9,NaN,NaN,NaN,NaN,72.6,71.4,70.4,87.1,95,90.5,66.6,75.6,86,75.3,81.1,75.6,77.6,80.7,66,53,56.5,63.3,90.1,83.6,63.5,68.2,89.9,95.2,100.4,109.6,79.4,79.6,NaN,NaN,NaN,NaN,55.8,64.4,93.9,90.2,NaN,NaN,98.3,99.6,58.9,73.7,56.3,44.8,57.3,67.8
4745.8,26,3.65,-1.27,69.6,81.6,63.8,72.6,55.2,53.9,55.6,56.8,91.3,94.8,86.1,79.4,81.8,86.1,82.5,86.3,86.3,75,75.1,74.1,83.8,86.6,83.6,84.5,86,84.1,81.9,82.7,71.6,75.1,83.2,91.1,82.3,74.3,70.1,93.7,64.1,70.1,105.1,97.5,75.3,85.6,86.2,80.3,64.6,66.9,53.5,59,71.4,74.4,NaN,NaN,NaN,NaN,83,94.3,80.1,74.5,62.3,62.8,78,72.4,NaN,NaN,63.5,61.1,70.7,84.9,69.2,61.8,107.1,104.1,68.2,82.8,45.2,54.8,90.3,85.8,88.6,67.6,85.1,81.4,77.5,66.5,62.8,63.1,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,70.2,81.3,NaN,NaN,73.7,80.2,73,77,53.5,55.1,80.2,63.3,85.8,75.9,56.2,62.1,76.7,66.1,70.2,69.7,72.8,74.8,105.2,102.9,90.8,87.8,77.8,76.8,89.2,100.7,70.8,74.6,70.8,78.1,86.9,76.4,85.6,92.2,88.3,86,NaN,NaN,79.2,84.3,NaN,NaN,NaN,NaN,87.4,97.8,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.1,62.1,NaN,NaN,72.9,88.5,97.1,90.4,58,58.6,93.1,93.6,72.6,69,NaN,NaN,83.6,80.1,73.8,80.7,73.4,63.1,88.5,76.2,94.3,96.9,92.4,89,NaN,NaN,94.3,101.1,86,73.4,69.4,67.9,63.4,64.9,NaN,NaN,NaN,NaN,79.1,78.3,75.3,90.8,99.6,94.5,71.3,80.8,87.3,79.8,85.8,80.8,83.4,87.7,66.6,55,63.1,69.6,94,88.8,67,70.9,95.7,98.2,105.1,113.8,82.6,83.3,93.9,91.6,99.8,106.3,59.5,66.5,96,94.3,95.2,92.6,101.9,104.8,62.1,77.9,59.9,48.5,63.5,73.9
4779.44,26,3.42,-2.16,32.4,40.8,26,37.5,21.8,21,22.4,23.1,50.7,53.3,43.9,38.5,44.1,47.1,NaN,NaN,49.2,37.8,40.7,38,44.2,46.1,46.3,47.8,47.9,44.6,43.7,46.1,33.8,37,41.6,50.4,43.9,35.7,33.2,57,26.8,32,61.7,56.1,38.1,48.1,48.4,42.9,30.1,26.8,19.5,22.4,33,38,NaN,NaN,NaN,NaN,47.1,57.3,41.5,38.7,27.5,26.3,42.2,36.7,NaN,NaN,26.3,24.1,32.7,42.7,31.1,26.3,66.3,62,31.7,41.8,15.1,21.4,51.3,47.2,51.3,31.1,48.5,42.7,39.5,31.5,27.1,27,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,33.1,40.7,NaN,NaN,38.6,43.4,37.3,40.6,19.8,20.3,40.8,27.5,49.1,38.8,20.3,26.2,38.6,29.8,33.2,32.9,34.5,34.7,71.6,68.3,53.7,50.7,39.7,37.9,NaN,NaN,32.9,36.3,32.5,41.2,45.2,37.2,47.8,55.5,49.8,48.7,NaN,NaN,41.1,45.9,NaN,NaN,NaN,NaN,41.3,52.1,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,28.6,26.7,NaN,NaN,33.6,46.1,54.9,51,25.5,23,54.5,56.1,35,31.2,NaN,NaN,44.6,41.4,34.8,43.4,35.6,27,48.9,38.7,55.6,58.9,55.4,50.2,NaN,NaN,53.2,57.5,49.7,38.8,32.9,31.1,29.4,30,NaN,NaN,NaN,NaN,39.2,38.9,39.7,54,60.4,52.7,35,40.8,48.3,39.3,45.9,40.8,42.7,45.6,33.5,21.8,26.3,30.2,51.3,49.3,29.8,34.8,52.2,54.9,NaN,NaN,45.4,46.9,NaN,NaN,60.2,69.8,24.3,30,56.6,54.5,60.7,57,62.9,65.9,NaN,NaN,24.3,16.3,27.7,36.6
4799.41,26,3.64,-2.13,26.5,36,24.3,32.8,21.2,18.4,18.7,19.2,45.8,48.2,38.4,33.9,40.8,42.9,45.2,45.7,45.7,34,34.7,35.5,33.7,38.4,42.3,44.4,40.8,38.3,38,39.7,27.4,30.3,34.3,42,37.6,30.4,27.7,48.7,23,25.4,50.9,48.4,32.3,41.1,41.7,37.3,22.6,20,13.9,18.1,24.9,31.4,52,50.6,28.7,27.7,42.5,51.2,35,34.2,23.9,24.7,35.1,30.2,24.2,22.6,21.9,19.8,27.8,35.8,25.3,20.1,53,50.7,29.8,37.8,13.2,18.6,43.9,42.5,45.8,26.6,39.5,36.9,34.3,25.8,22.4,23.4,21.8,25.9,28.6,33,48.5,43.1,17.2,17,29.6,35.6,14.2,19.2,33,37.4,31.9,35.1,18.7,17.2,34.8,21.8,43.2,34,16.6,21.1,31.7,24,28.3,27.4,30.7,31.6,53.4,52.4,47.4,44.9,34.6,32.2,42.6,48.6,27.7,29.5,27.9,34.6,37.2,31.2,40.8,44.9,40.9,40.5,19.4,17.6,35.5,39.6,29.3,28.9,31.5,24.7,33.9,43.5,22.8,21.8,19.8,22.6,35.4,37,22.5,21.7,19.4,23.1,NaN,NaN,52.3,54.1,NaN,NaN,32.6,33.6,22.3,21.2,43.4,41,29.7,41.9,47.9,47.3,21.1,20.8,50,49.9,30.2,24.9,28.3,22.2,39.6,37.3,30,35.9,29.9,21.3,43,33.5,48.2,49.8,47.6,42,43.4,42,45.2,47.3,40.3,28.7,27.5,26.6,22.3,24.1,26.2,29,15.8,20.2,34.3,32.7,NaN,NaN,51,47,24.4,34.4,40.4,33.9,36.4,34.4,35.8,37.5,25.5,16.3,21.3,23.9,46.2,43.1,24.9,28.6,44.1,45.5,57,60.1,40.1,40.1,42.9,41.8,54.7,57.4,18.9,23.6,45.8,45.1,47.1,44.8,49.1,51.4,24.2,33.9,19.4,12.8,20.7,30.5
4808.15,26,3.25,-2.69,18.1,26.2,18.2,24.8,12.5,11.6,12.3,12,37.5,39.4,27.9,24,29.9,32,36.1,35.7,35.7,25.1,27.3,24.8,27.6,30.3,31,33.5,28.4,25.8,NaN,NaN,19.7,22.9,27.1,35.5,29.2,23.1,20.5,43.5,15.3,18.3,43.1,41.8,23.6,34.1,33.9,28.8,15.9,12.9,7.8,11,NaN,NaN,44.2,43.4,27.9,24.9,33.6,43.2,23.4,26.2,15.5,16.7,NaN,NaN,16,13.6,14.4,12.9,20.4,28.1,17.8,13.7,44.9,44.1,18.7,25,7.5,11.9,38.2,34.2,34,17.8,NaN,NaN,NaN,NaN,NaN,NaN,17.6,19.8,34.8,38.2,38.6,38.1,12.2,11.1,21.2,26.7,7.4,12.2,25.9,30.3,25.5,27.5,10.5,10.6,25.9,15.4,NaN,NaN,9,13.3,26.3,17.6,19.9,20.1,NaN,NaN,45.6,45.3,38.4,35.5,25.9,23.2,37.4,43.3,NaN,NaN,20.2,27.9,29.8,23.9,34.1,39.9,35.6,35,12.3,10.2,26,30,25,21.5,24.8,18.3,25,35.7,15.9,14.6,14.1,16.8,25.9,28.7,NaN,NaN,13.6,16,37.7,38,45.7,48.5,NaN,NaN,24.1,26.1,NaN,NaN,36.7,33,18.7,31.2,NaN,NaN,NaN,NaN,NaN,NaN,20,15.6,20,13.6,NaN,NaN,NaN,NaN,NaN,NaN,35.8,25.9,NaN,NaN,NaN,NaN,39.1,38.5,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,16.7,17.6,10.1,12.1,25.8,23.9,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,28.7,30.5,20.2,12.6,14.7,16.4,NaN,NaN,NaN,NaN,36.8,38.4,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,13.2,17.7,NaN,NaN,NaN,NaN,42.7,43.8,NaN,NaN,12,6.9,13.9,22.7
4924.77,26,2.28,-2.17,94.1,105.3,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,107.8,113.5,NaN,NaN,NaN,NaN,NaN,NaN,89.5,94,108.7,124.5,107.8,93.6,87.3,120.8,82.8,91.7,147,130.2,95.4,108.3,109,100.1,84.2,92.6,75,78.6,92.9,96.3,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,82.1,81.6,84.9,82.1,90.1,111.1,92,81.1,157.6,148.8,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,88,88.9,109.4,116.6,128.8,127.7,83.7,79.4,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,103.7,82.2,NaN,NaN,75.6,81.5,96.4,84.3,90.2,90.2,NaN,NaN,157.2,149.8,121.8,116.5,100.6,99.9,114.5,136,NaN,NaN,87.3,97.1,119.9,101.6,112.6,127.6,120.3,116.3,79,73.1,105.1,111.5,98.5,92.9,105.5,93.9,122.1,136.5,81.5,79.4,80.8,82.6,101.5,98.7,NaN,NaN,78.3,82.1,NaN,NaN,NaN,NaN,97.9,103.5,99.5,110.2,NaN,NaN,112.2,106.3,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,94.4,90.7,89.4,81.4,NaN,NaN,NaN,NaN,NaN,NaN,111.5,93.1,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,86.5,92,79.2,83.1,99.6,99.4,NaN,NaN,NaN,NaN,98,106,NaN,NaN,117,106,105.7,113.5,90.7,72.6,78.9,86.6,NaN,NaN,NaN,NaN,126.6,135.6,149,170.9,NaN,NaN,NaN,NaN,NaN,NaN,76.4,83.3,NaN,NaN,NaN,NaN,147,150.2,NaN,NaN,78.7,67.6,83.1,94.9
4950.1,26,3.42,-1.56,67.9,76,58,72.6,52.6,51.8,53.1,53.6,94.8,96.6,88,78.7,80.7,85.6,78.2,84.1,84.1,72,76.9,74.1,82.9,85,81.7,83.1,94.6,87.6,78.6,81.2,66.7,70,81.3,91.9,81.6,71.2,66.7,93.1,60.1,66.2,106,97.2,71.7,83.7,84.4,77.3,60.8,66,49,54.3,70.8,71.9,106.9,106.6,81.8,75.2,84.9,97.8,84.3,75,59.4,60,75.9,69.5,62.5,61.5,58.5,56.5,66.7,82.3,67.4,58.2,106.4,103.2,69.2,81,41,51.8,91.8,85.1,93.2,66.7,82,77.1,73.5,64.1,59.6,58.7,65,65.9,83.3,88.5,92.3,92.2,61.5,59.4,70.3,80.4,44.7,55,74.1,81.4,72.4,77.4,50.1,52,81,58.2,84.2,73.1,51.5,58.2,75.4,64,68.6,67,68.4,69.9,107.3,103.5,89.7,85.8,74.9,73.6,88.4,99.8,66.6,71.3,66.8,75.2,87.1,75.2,83.7,92.7,87,84.2,57,52.6,76.4,81.1,73.9,69.5,82.4,72.4,84.5,96.8,60.7,58.1,57,59.3,78,77,62,60.2,53.4,61.7,93,92,105.5,111.9,70.9,75.9,73.1,81.2,60.7,57.8,86.7,81.8,69.8,85.9,93.1,90.3,54.6,53,92,92.2,68.5,67.3,68.5,60,79.1,76.6,68.2,76.3,68.1,57.6,86.6,73.1,93.9,98,94,88.5,99,95.3,94,98.3,84,71.2,65.6,63.7,61.3,61.9,63.8,67.7,53.7,57.2,75,77,71.2,85.4,101.3,94.9,71.9,81.1,87.9,76.2,85.6,81.1,79.4,84.3,64.8,50.3,58.7,67,91.2,85.5,63.5,69.7,94.1,98,107.8,114.4,78.3,80.1,94.1,90,98.8,106.2,54.9,61.8,99.5,91.4,94,89.9,102.6,104.6,56.5,73.1,56.1,43.6,59,71.1
5067.14,26,4.22,-0.86,62.3,71.7,55.3,67.9,47.9,46.8,49.8,50.2,83.9,87.7,77.2,72.4,76.6,77.4,NaN,NaN,78.5,67.8,68.7,69.2,73.3,76.6,73.2,74.4,84.1,78.4,72.7,72.1,62.3,63.6,73,81.7,71.6,65.4,62.5,83.1,58.4,62.8,98.8,88,66.9,75.4,75.8,72.1,56.6,58.3,47.4,51.7,63.2,64.9,NaN,NaN,NaN,NaN,75.6,88.5,72.4,67.6,55.5,55.2,69.3,62.6,58.8,56.5,55.2,51.8,62.5,73.8,64,56.9,105.7,97.2,64.8,70.2,38,48.5,NaN,NaN,83.9,61.2,70.9,70.6,60.8,55.6,53.8,54.3,60.3,62.2,79.2,83.5,87.6,84.9,57.2,57.1,62.4,71.5,43.6,50.9,66,74.1,65.7,68.8,48.6,48.3,72,52.5,74.9,65.7,49.7,55.1,65.9,59.8,60.6,61,63,63.6,105.8,97.3,78.6,78.1,68.6,68.9,80.7,93.6,60.5,63.7,63.2,68.2,77,68.1,76.3,85.4,76.7,76.1,53.4,50.2,69.9,74.2,68.5,65,72.2,62.9,79.3,87.9,58.1,56.1,54.4,55.9,73.9,73.2,56.7,57.1,53.6,56.9,NaN,NaN,NaN,NaN,68.2,67.9,70.5,74.9,56.5,56,78.9,74.7,66,74.9,83.3,78.9,51.3,47.8,79.6,81,63.6,60.9,63.4,56.4,72.2,69,64.9,68,62.9,54.2,78.5,69.2,82.2,84.5,83.4,76.8,NaN,NaN,84.2,87.7,73.7,61,60.1,57.8,55.3,57.3,60.2,64.6,50.9,54.1,67.8,67.3,66.2,75.3,89.8,80.7,65.2,71,74.9,69.6,75.5,71,73,76.5,59.3,47,59.2,61.1,80.4,75.8,58.2,63.1,84.7,91.6,NaN,NaN,70.4,71.6,92.7,89.1,89.1,94,51.3,56.1,87.2,87.4,84.3,83.2,NaN,NaN,56.5,67.2,52.4,43.9,55.1,65.4
5141.74,26,2.42,-2.23,74.6,87.5,67.9,85.5,62.1,60.1,62.2,63.2,103.3,106.9,92.2,86.6,90.9,94.7,94,95.8,95.8,80,90.4,81.6,86.1,91.7,92.8,97.4,92.1,88.5,87.3,91.1,76.7,81.6,91.4,104.3,90.1,79,NaN,NaN,68.1,73.8,119.4,108.7,78.6,93.6,94.5,86.7,73.8,73.9,58.3,62.9,75.3,81.9,125.6,123.3,123.1,106.1,96.6,115.4,NaN,NaN,70.5,70.4,84.1,81.7,73.2,70.7,68.7,68.1,75,90.8,74.2,68,125.9,120,73.1,85.3,53.2,62.7,107.9,100.3,93.4,73.3,88.9,85.6,90.3,72.3,68.7,69.7,71.1,74.5,96.3,103.8,108.5,103.5,72.9,68,77,88.3,58.9,67.2,84.3,98.5,83.8,90.9,60.4,60.8,83.8,70.7,91.4,80.2,61,65.2,85.2,72.3,75.7,76.6,78,77,126.8,123.1,103.5,98,83.1,80.1,99.8,117.4,76.1,80.2,73.6,88.3,93.5,82.4,96.8,109.8,100.9,100.2,66.1,64.3,83.6,87.9,85.9,79.5,89.6,81.1,94.9,109.1,71.9,68.7,65.3,69.2,88.3,89.1,69.4,68.8,69.3,71.9,115,114.1,123.5,135.2,82.8,85.5,85.8,92.9,73,69.9,99.5,95,77.2,93.8,109.6,99.3,71,67.1,106.5,106,78.1,70.5,78.9,70.9,88.9,82.8,76.2,87.2,79.7,68.6,98.4,82.2,108.6,114.6,104.5,96.7,133,129.3,106.8,115.4,98.4,85.3,76,74.5,72.4,72.4,73.7,78,66.9,70.3,81.1,81.6,78.8,99,114,104.1,76,87.3,99.1,86.6,91.6,87.3,89.5,93.3,83.5,63.6,67.4,73.3,102.3,92.5,72.5,76.9,103.5,112.5,127.3,138.3,91.2,88.8,115.9,112.4,118.3,126.2,67.1,74.1,111.4,109,114.4,109.6,120.4,122.7,67.7,85,66.5,56,67.8,77.8
5225.53,26,0.11,-4.79,60.4,75.2,55.8,74.1,51,50.2,49.2,50.4,98.4,101.3,105.1,89.2,78.5,83,NaN,NaN,82.1,66.7,80.4,72,83.3,86.8,81.9,86.7,108.4,98.9,73.3,76.6,64.3,72.5,86.7,101.2,79.9,65.1,62.2,91.3,49.2,60.8,120.2,101.7,65,80.8,80.9,72.5,61.4,55,38.6,47,57.9,71.2,119.1,119.2,92,80.5,80.6,95.1,NaN,NaN,59.7,59.5,70.5,70.1,57.6,54.8,57.1,54.6,NaN,NaN,62.7,48.9,116.6,112.4,56.7,77.3,39.9,50.1,95.2,88.2,NaN,NaN,75.8,69,80,66.4,55.3,55.4,58.7,60.8,83.3,88.6,89.8,87.3,51.8,45.6,NaN,NaN,36.4,50.8,76.6,88.3,73.9,81.6,45.7,47,71.6,60.8,80.2,67.2,37.5,48.1,73.3,57.1,63.8,64.1,61.5,62.3,109,105.4,89,85.6,68.9,65.2,87.9,105.7,64.5,68.4,60.5,77.1,NaN,NaN,82.3,95.2,90.2,86.7,47.1,43.1,72.1,78,72.6,65.4,86,71.2,104.3,121.6,56.3,53,50.6,57,76.4,74.8,52.9,52.8,52.2,56.5,93.1,92.9,109.3,117.8,65.2,65.5,67.9,77.6,59,54.7,85.1,81.2,62.1,86.6,99.4,84,52.8,50.8,87.1,89.4,65.9,54.7,64.1,52.4,72.4,70.1,62.7,70.7,66.9,51.2,87.9,68.8,92.4,98.5,89.2,84.8,103.5,101.4,101.7,109.1,86.8,76.4,64.3,60.4,58.8,61.6,58.7,60.9,44.1,51.5,67.9,67.7,66.6,89.9,100.6,98.1,71.2,80.1,92.7,80,93,80.1,83.2,93.8,71.7,52.7,46.6,54.9,96.8,81.8,57.4,63.3,108.5,121.5,104.6,114.8,77.4,79.6,98.4,95.5,NaN,NaN,54,65.4,106.5,100.6,95.6,92.7,109.9,110.1,55.4,70.3,50.4,36.1,50.9,63.8
5242.49,26,3.63,-0.99,81.1,91.7,71.8,81.5,66.2,63.9,67.1,67.8,101.1,102.8,96.3,90.1,92.8,95.4,88.7,95.3,95.3,84,84.4,85.8,92.6,96.9,91.6,92.4,100.7,96.2,90.4,92.1,81.5,85.5,92.1,101.2,91.8,84.8,82.6,101.9,75.8,82.3,112.7,107.3,87.3,95.4,95.1,89.4,78.5,83,67.9,70.7,85.4,84.1,110.3,109.9,86,81.4,92.3,101.5,93.2,83.3,73.2,73.2,90,83.2,77.1,74,74.1,73.8,81,94.9,82,74.1,112.7,110.3,79.4,88.4,56.4,67.1,97.8,93.9,97.6,80.2,94.5,92.3,87.7,79.4,73.9,75.3,79.4,78.5,91.1,94.3,103.4,100.7,77.6,76.3,79,90.4,62.4,65,82.2,87.7,81.3,85.4,65,66.7,91.8,74.7,97.3,86.4,70.7,74.8,86.8,77.3,80.3,81.3,84.2,84.9,110.5,109.3,99.5,98.7,88.6,88,99.3,107.2,80.6,84.2,80.9,87.3,96.8,88.7,96,101.5,96.3,94.8,74.6,69,89.3,94.3,85.6,83.3,93.1,86.1,99.4,105,72.5,71.1,73.1,73.5,88.2,86.6,74.9,74.5,72.6,76,96,95.7,109.7,113.7,84.1,86.5,86.8,92.8,75.3,73.9,93.4,91.4,85,95.8,104.9,101.3,70,68.5,103,100.3,84.8,82.5,79.2,74,92.4,91.5,84.5,92,82.3,74.2,97.6,87.1,101.9,106.6,101.9,97.4,100.4,98.8,102.1,107,94.3,82,80,78.6,74,75.8,78.6,81.7,71.7,72.9,90.2,90.1,85.3,98.5,107.2,104,86.4,90.5,97.3,88.8,96,90.5,92.6,95.8,78.2,65.5,77.6,80.2,109.3,98.9,80.4,84.8,104.6,106.5,112.5,120.9,96.9,94.1,103.8,98.9,106.9,114.1,70.6,77.6,103.8,102.2,102,102,109.7,109.8,70.5,88.2,71.3,63.3,76.4,84.7
5243.77,26,4.26,-0.99,54,63.4,46.5,57.7,41.1,40.4,42.2,42.4,74.6,76.6,69.2,62.8,67.1,67.9,67.9,70,70,60.3,59.3,60.6,67.4,68.2,67.1,68.3,71.9,68.7,65.8,67.5,54.9,57,64.2,72.1,66.5,59.1,55.7,76.2,51,54.9,81.8,79.1,60.4,70.2,70.3,67,50.7,53.2,39.3,43.4,58.3,60.6,81.1,79.4,53.8,51.4,68.4,76.7,65.1,58.4,47,47.8,65.1,58.4,51.2,49.1,46.2,44.2,55.9,66.1,53,47.8,82.3,80,55,63,31.1,41.3,71.1,67.7,70.9,54.2,68.8,66.2,59.6,50.9,47.1,47.9,51.7,54.1,67.7,70.2,74.9,71,47,46,55.3,64.1,34.2,42.1,58.3,62.4,57.5,60.1,39.3,40.8,63.9,47.9,70.5,60.5,42.3,49.6,60.4,52,55.6,54.1,55.8,55.7,80.7,81.3,73.1,72.4,63.5,61.7,72.2,78.7,53.7,58.6,55.6,61.4,67.2,61.1,69.1,75.2,70.3,69,44.2,41.4,63.3,67.1,56.5,55.6,63.7,55.8,67.4,74.7,48,46.9,45.8,48.1,63.1,63.3,48.1,47.2,45,50.1,69.3,70.1,81.3,84.3,59,58.9,61.6,64.9,50,47.2,69.7,67.5,55.7,66.5,77.5,77.2,40.3,42.3,78.1,78.6,57,55.8,54.1,48,67.8,65.9,57.3,64.8,56.2,47.1,71.2,62.6,70.7,79.3,77.4,70.9,70.2,68.7,73,76.4,69.6,56.6,54.5,52.9,48.8,49.1,50.6,54.2,44.8,43.5,63.2,60.4,62.9,72.6,83.4,76.8,60,64.4,68.3,61.5,67.3,64.4,65,67.5,51,40.5,49.2,53.8,78.1,71.6,50.4,53.3,74.4,75.7,85.9,90.9,67.3,66.4,69.6,69.8,82.9,84.4,44.2,49.9,74.2,74.9,73.7,74.5,80.3,80.5,44.8,58.5,45.2,33.6,49.3,58.8
5247.05,26,0.09,-4.96,57.1,69,46.9,65,41.6,38.8,40.8,41.8,NaN,NaN,83.1,73.8,66.8,73.3,NaN,NaN,73.1,56.9,70,59.7,69.5,75.1,72.9,75.9,78.7,68.9,67.9,69.5,59.1,66.5,75.2,88.3,70.5,59.4,56.1,82.3,42.3,58.1,109.4,90.1,NaN,NaN,72.5,66.9,NaN,NaN,NaN,NaN,NaN,NaN,106,106.9,85.9,77.5,NaN,NaN,79.2,66.1,50.3,50.8,NaN,NaN,50.2,47.9,49.5,49.3,53.6,76.9,NaN,NaN,110.1,103.6,NaN,NaN,30.9,41.5,NaN,NaN,NaN,NaN,76.8,64.8,69.9,57.7,48.4,48.8,47.2,50.7,75,80.5,80.9,74.7,NaN,NaN,55.1,68.7,29.7,44.1,NaN,NaN,63.7,69.9,33.5,35.9,66.8,54.6,74.4,62.9,NaN,NaN,65.5,52.4,57.8,57.4,NaN,NaN,NaN,NaN,82.1,77.2,NaN,NaN,79.5,97.6,56.7,62.8,54.1,68.3,86.4,67.4,75,87.9,82,78.1,40.8,36.4,64.4,71.9,62.9,57.8,71.1,57.7,NaN,NaN,48.7,45.3,40.5,47.4,67,68.9,NaN,NaN,44.7,48.9,86.6,87,97.1,106.4,59.1,58.4,59.8,68,NaN,NaN,77.4,75.3,NaN,NaN,87.8,75.2,47.8,47.1,80.8,76.8,NaN,NaN,58,44.7,69.3,67.1,56.5,66.3,61.1,47.4,77.1,62.3,84.7,90,83.1,77.8,98.3,95.4,91.8,100.8,77.3,68.7,56.1,55.2,52.5,55.4,51.2,55.7,37.2,44.5,NaN,NaN,NaN,NaN,92.5,82.6,NaN,NaN,85.5,70.4,NaN,NaN,70,81.2,65.5,46.2,NaN,NaN,83.2,73.8,50.6,57,96,106.7,NaN,NaN,68,72.6,95.9,90.8,NaN,NaN,46.6,60,95,89,89.8,86,102.4,104.7,NaN,NaN,43.9,29,NaN,NaN
5253.46,26,3.28,-1.57,67.5,77.5,60.1,74.8,54.2,52.8,55.6,54.5,95.9,98.4,93.9,80.3,80,83.6,84.3,83.9,83.9,72.5,78.6,75.2,85,91.5,80.1,80.7,95.2,90.4,80.5,82.3,67.8,70.7,89.1,98.3,83.5,72.5,69.1,94.7,62,68.8,114.5,100.6,74.2,86,88.1,78.9,63,63.7,50,56.4,67.9,74.5,112.6,112.2,86.2,79.2,84.4,98.2,86.2,76.7,60.6,61.1,78.2,74.1,63.8,61.5,60.7,58.3,69.4,88.5,69.3,60.3,114.7,111.4,68,80.4,43.8,54.2,93.7,86.9,89.8,67.2,79.4,76.1,78,67.9,60.2,61.8,65.6,66.8,84.9,89.7,92.2,87.7,61.7,58.8,69.7,82.6,47.7,56.6,75,84,75.1,79.7,50.6,51.8,79.4,60.3,86.3,75,52.5,59.3,76.6,65.5,69.2,69.6,68.5,69.9,NaN,NaN,89.9,88.5,76.9,74,92.7,106.7,69.2,73.3,68.9,78.9,94.2,79.2,88,100.3,92.6,91.7,59.5,55.2,78.2,83,76.8,72.9,84.6,74.2,92.6,107.3,62.9,60.2,57.9,62.4,79.9,79.6,62.2,61.2,58.5,62.8,93.1,93.1,109.4,113.6,72.9,72.4,74.3,80.9,62.9,60.8,88,82.3,69.6,83.4,97.9,91.7,56.6,56.3,91.3,91.9,71.1,66.4,69.7,61.4,77.7,76.8,71,78.1,70.1,59.9,91.9,75.9,96.6,101.8,95.3,89.9,102.6,100.8,NaN,NaN,89,76.4,68.7,66.6,61.7,65.9,65.1,68,56.4,58.6,76.3,74.1,73.6,87.9,105.1,100.4,76.8,82.3,92.7,81.2,92,82.3,85.8,92.7,71.2,55.1,59.7,64.9,97.9,86.2,NaN,NaN,102.7,109,109.4,123.5,81.7,81,103.3,98.3,NaN,NaN,57.5,64.9,104.8,103.9,100.8,96.9,107.4,112.3,58.9,77.8,58.1,46.1,61,73.6
5322.04,26,2.28,-2.89,50.1,63.1,43.4,57.8,38.8,37.1,37.8,39.7,73.8,76.3,68.1,59.9,64.7,69.3,69.1,70,70,56.9,62,57.2,64.7,69.5,67,68.5,71.6,65.7,63.3,66,52.9,57.4,66.2,75.3,65.4,55.7,51.5,78.9,44.3,50.9,87.9,80.6,56.6,68.9,69.4,64.3,48.4,47.8,33.5,37.9,50.8,59.2,85.6,84.9,64.2,59.5,67,78.4,64.4,59.2,45.4,46.3,60.1,57.2,46.1,43.2,43.8,42.8,52.2,67.2,50,41.6,88.8,85.6,47.6,59.2,28,37.7,74.7,69.3,70.7,51.4,61.9,60.5,60.6,48.9,43.5,44.7,46.7,49.4,67.8,72.3,76.1,76,44.7,40.8,50.6,63.3,32.4,42,57.7,64.9,56.8,61.4,34.5,35.8,61.2,46.7,69.2,57.8,33.7,40.9,59,47.4,52.1,52.1,53.1,53.6,87.2,86.6,76.4,73.2,59.3,56.9,72.1,82.4,53.6,56.1,51.2,62.1,70.4,60,69.7,79.1,72.1,71.2,41.4,36.9,62.5,66,56.2,52.5,64,57,67.1,79.9,45.7,41.9,39.4,44.3,59.5,61.1,42.7,42,41.9,42,73,73.9,84.7,88.6,54.7,56.4,58,64.3,46.9,44,71.1,66.7,52.7,69.6,75.5,72.4,41.3,41.6,76.5,76.4,54.1,47.9,55.6,45,64.5,65,52.1,59.5,55.6,41.5,70.8,58.7,77.2,80,76.9,68,79.4,76.7,75.3,78.9,68.8,57.7,51.1,50.8,46,47.7,48.4,52.8,40.7,43.9,59.7,58.8,59.8,74.4,83.3,75.4,54.4,62.9,69.1,59.7,68.2,62.9,64.4,68.1,53.8,38.5,41.1,47.9,75.4,68.7,47,54.4,77.7,82.2,89,95.8,67.5,68,76.6,74.8,83.2,89.1,41.4,50.3,76.8,75.6,78.3,74.1,84.3,87.3,39.4,62.5,40.5,28.6,44,53.9
5379.57,26,3.69,-1.51,54,63.4,45.7,56.6,41.4,38.8,41.5,41.4,71.8,74.9,68.1,60.1,67.1,69.2,62.1,69.5,69.5,58.9,58.4,58.9,66.1,67.5,66.9,68.6,71.5,66.9,65.7,67.2,54.5,57.8,63.5,70.7,64.5,56.8,53.8,77.4,49.7,51.9,80.2,75.1,60.1,67.8,69.4,64.5,50.6,52.3,36.4,42,54.7,59.2,76.8,78.7,54.1,52.2,67.5,75.6,63.2,58.5,47.1,47.4,63.1,59.3,48.9,47.2,46.2,43.8,53.5,63.4,53.2,45.5,79.2,78.3,53.4,60.6,31.8,39.6,69.9,66.9,67.9,53.7,65.5,64.9,58.6,51.8,45.8,46.6,50.4,54.3,66.3,68.9,76.5,73.1,47.9,45.1,53.4,61.6,33.9,41.6,57.1,62.8,56.5,60.4,39.1,39.9,63,46.8,69.4,59.1,40.7,46.3,58.2,49.4,53.3,55.2,55.9,57.2,80.9,80.5,75.1,72.8,61.1,59.2,70.8,76.2,53.9,55.2,54,61.2,65.1,58.9,68.9,74.1,68.1,68.1,43.5,40.1,62.9,67.1,58,55.1,63.3,54.5,65.3,72.7,47.9,45,44.5,47,61,61.2,47.5,46.2,44.1,50.1,68.5,67.8,78.4,79.7,58.9,59.1,60.9,65.7,47.9,47.7,69.3,67.8,55.5,68.5,75.7,72.6,43.1,43,76,76.9,56.8,53.1,53.4,46.6,68.7,63,57.9,63.4,55.7,44.7,69.6,60.1,75.9,77.7,75,69.1,68.1,66.9,73,73.8,66.1,57,53.5,50.3,46.5,47.9,50.4,53.8,40.9,44.6,63.2,61,59.6,72.7,79.1,75.4,55.1,61.9,66.5,61.6,64.7,61.9,63.2,66.1,52.4,40.5,46.4,53,72.6,67.5,49.5,54.4,72.8,74.9,86.8,88.8,65.4,68.5,70.3,68.8,80.3,86,43.1,51.3,74.9,72.6,75,72.1,77.6,77.1,41.6,60.7,43,34,47,56.6
5386.33,26,4.15,-1.67,24.1,30.3,19.5,28.4,16.2,15.9,15.5,16.9,43.1,46,34.8,29.5,36.1,37.8,38.6,41.4,41.4,30.8,30.1,30.9,35.2,37,37.2,40,42.3,35,35.5,36.3,23.7,26.6,32.2,38.9,35.2,27.5,26.1,47.8,20.3,23.2,48.3,46,30.7,37.9,39.6,34.7,20,20.3,14,16.1,25.4,27.8,48,46.1,24.5,23.1,38.8,47.3,32.4,29.7,20,20.6,33.2,27.6,21.1,20.1,17.8,16.8,25.2,33.4,22.5,17.7,47.3,46.5,25,30.5,10.3,14.7,40.6,38.1,37.9,24.5,37.7,33,25.6,23.1,19.1,19.4,21.9,24.3,37.6,40.2,44,40.8,18.9,17.6,26.3,32.2,12.2,16.5,29.6,32.6,28.5,31.2,15.9,16.7,33.1,18.8,42.2,29.8,15.6,19.4,29.4,23.5,25,25.1,27.2,28.1,48.8,49.4,42.1,41.4,31.8,30.2,39.9,46.4,24.7,25.7,25.2,31.1,34.2,29.2,39.4,43.1,38.8,39,15.9,15.5,32.8,35.8,28.8,26.2,30.2,25.2,31,39.4,19.7,18.1,17.8,19.9,31.4,32.4,19.8,18.8,17.5,20.1,39.8,39.4,48.2,50.4,28.2,27.6,30.4,32.9,21,18.7,40.3,37.5,26.4,35.5,46.6,43.5,19.2,18.3,46.6,44.2,26.6,23.5,25.1,19.1,33.6,32.6,26.3,33,26.4,18.1,39.4,32,44.3,46,45.6,41.5,38.2,37.3,40.3,41.1,37,25.5,23.3,23.7,20.5,22.5,22.4,25.1,15.3,17,31.7,31.2,26.6,38.6,50.9,42.9,25.6,32.4,36.7,29,34,32.4,32.1,34.7,21.9,13.9,19.3,22.4,41.7,39.3,18.9,24.7,39.9,40.4,56.4,57.7,37.1,37.3,38.5,37.7,52.2,52.1,16.4,20.6,43.4,41.4,45.3,42.8,46.2,46.2,19.1,28.4,17.1,11.6,20,29
5389.48,26,4.41,-0.45,77.3,84.2,67.9,79.1,61.8,60.9,62,62.5,99.7,102.2,94.6,88.5,87.6,89.1,93.5,91.1,91.1,82.8,81.6,83.4,92.2,94.1,85.3,85.8,100,94.9,88.2,87.3,76.6,77.6,89.1,97.5,88.9,80,77.1,97.4,71.4,76.7,112.9,102.6,81.6,91.7,91.8,86.7,70,78.8,61.3,67.2,81.1,80.4,111.8,112.9,82.8,76.5,89.4,100.3,91.7,80.1,67.1,67.6,85.7,77.8,71.9,70,67.8,66.2,78.2,91,79.2,69.9,112.9,109.2,78.9,86.1,51.4,60.2,96.4,91.2,97.8,76.8,85.8,82.8,78,73.4,68.9,68.2,74.7,75.6,89.6,92.7,98.3,101.5,72.6,72.2,77.6,87.6,57.7,64.2,78.6,86.1,79.1,82.7,60,62.8,88.5,67.1,93.4,79,65,69.7,82.6,73,76.7,75.4,79.5,79,108.2,105.7,92.1,91.7,85.2,85.4,95.3,105.2,76.6,80,76.5,81.2,96,84,90.9,97,92,91.4,68.3,66.1,84.6,88.8,83.9,80.7,90.8,83.3,98.5,105.6,69.7,68.1,68.3,69.7,87.2,85.8,71.9,70.9,67.2,70.9,94.3,93.8,110.2,114.7,81.7,81.2,83.7,88,69.4,69.5,92.2,88.2,80.9,87.9,100.8,94,65.6,66.4,94.8,96.4,78,76.7,76.2,69.7,86.3,86.9,79.1,85.2,76.6,68.9,94.5,82.2,97.6,99.3,96,93.1,98.3,97,98.2,102.3,88.8,77,74.2,71.8,68.5,69.6,73.3,77.1,68.5,68.4,85.1,84.3,80.9,88.4,105.2,101.2,83.7,87.5,92.2,86.5,94.1,87.5,89.6,94.3,70.1,58.7,72.8,77.1,99.3,95.5,72.4,74.8,103.7,105,107.4,118,85.6,86.2,97.6,95.7,101,108.5,65.3,70.1,102.3,97.9,NaN,NaN,108,109.2,66.5,78.3,66.8,56.9,70.9,79.8
5409.13,26,4.37,-1.06,49.2,58.4,37.5,49,35,34.3,33.3,34.9,68.5,71.8,65.1,56.4,60.9,63.3,68.7,65.4,65.4,54.1,52.3,55.2,62.8,66.3,61.6,61.5,71.3,67.6,59.2,60,48.3,52.2,58.2,68.8,60.5,52.6,48.4,74.3,43.5,50.1,84.4,74.4,55.7,65,65,60.2,43.9,48.9,34.9,37.6,53,52.2,85.7,84.7,49.6,44.5,62.6,73.4,66.2,51.2,37.9,38.3,58.1,50.7,44.3,42.7,40.2,37.9,49.7,61.8,48.2,42.1,88.1,83.7,49.2,57.5,23.3,31.3,65.3,60.7,67.6,47.9,60.1,57.1,48.2,41.7,38.8,39.5,46.6,47.4,NaN,NaN,72,71.8,45.9,42.6,47.6,57.4,27.3,34.6,51,56.5,50.7,53.4,32.1,32.5,60.7,39.4,66.2,52.3,36.5,41.9,53.6,45.2,49.5,49.2,49.3,51.7,90.3,85.3,70.8,69.1,58.2,56.9,66.8,78.8,48.1,50.6,48.9,55.7,67.9,52.9,63.5,70.4,66.1,64.2,41.3,37.2,59.8,65.8,55.7,52.6,60.1,53.7,66.8,74.6,42.1,39.3,40.5,42.2,57.2,56.7,43.7,42.9,39.2,43.5,63.5,64.2,76.8,80.2,52.2,52.9,54.8,62.6,39.5,38.4,65.6,63.2,52.2,63.6,71.7,67,36,36,70.6,71.7,51.4,50.8,46.8,39.6,61.3,57.5,51,58.4,48.5,39.4,67.1,55.5,71.7,74.2,67.4,63.5,67.1,64.9,71.3,74.7,60.9,46.6,44.8,46.7,38.9,40.7,45.7,50.3,35.6,38.8,57.9,57.6,51.4,70.7,73.6,69.7,54.8,58.8,63.6,56.6,65,58.8,60,64.3,42.6,32.3,43.5,47.5,68.2,67.3,41.9,48.6,73,76.4,NaN,NaN,60,62.8,72.2,68.3,79.7,87,35.8,41.8,69.2,69.3,70.4,67.9,83.3,84.8,NaN,NaN,38,27,43.5,52
5441.34,26,4.31,-1.63,24.7,32.7,19,28.4,15.5,14.6,15.2,15.7,42.7,44.7,34.9,30,37.4,38.6,39.8,41.1,41.1,30.5,29.7,30.5,36.1,37.7,36.3,38.4,39.5,35.2,34.4,34.7,25,26.3,31.2,38.8,35,27.8,25.5,50.8,20.7,25.6,48.2,46,29,37.9,37.8,35.4,21.6,21.2,16.2,15.9,26.5,28,46.7,46.4,22.6,21.8,39.3,47.8,33.7,29.9,19.1,19.1,35.4,27.2,20.6,19.4,19.2,18.1,25.5,32.7,25.1,21.5,48.8,47,25,30.7,10.3,14.8,40.5,36.9,37.8,24.3,36.2,36.8,25.5,21.6,18.9,18.6,19.5,25.4,36.8,39.7,46,41,19.7,18.7,24.8,32.2,11.4,15.6,28,32,28.2,29.9,14.6,14.6,33.3,19.6,39,29.7,15.9,20.3,29.2,21.3,24.6,24.6,25.9,27.3,51.3,51.1,45.4,43.9,31.7,30.1,42.2,46.3,23.1,27.5,25.4,31.3,37,28.9,39.7,45.2,38.8,38.8,16.5,13.3,33.3,36.3,29.8,26.6,30.4,24.5,30.7,40.4,20.2,19,18.3,21.1,31.4,31.4,19.9,18.9,18.1,20.2,37.2,38.8,47.5,48.2,28.4,29.1,31.1,33.8,20.6,18.5,39.4,36.8,27.2,37.7,46.6,42.4,14.6,15.4,48.2,46.2,26.6,23.8,24.9,18.9,36.6,33.5,26.6,34.4,25.9,18.9,40.2,30.9,45.9,49.1,45.4,40.5,36.9,35.4,38.1,40.3,37.9,25.6,23.4,23.1,18.4,18.8,21.9,24.2,15.2,17.3,31.8,32.2,27.9,39.4,51,43.9,26.1,32.4,34.5,29,36.3,32.4,33.6,36.3,21.8,16,20.3,23.6,42,40.2,21.1,26.8,41.7,42.1,57.9,59.9,35.9,37.7,37.7,36.1,53.7,55,17.1,21.2,41.6,41.9,43.5,41.6,45.9,46.7,19.5,27,17.6,13,20.1,27.7
5464.28,26,4.14,-1.58,30.4,38.8,25.7,34.8,25.3,22.8,20.9,22.4,52.2,48.8,NaN,NaN,44.3,47,NaN,NaN,46.7,38.9,36.8,40.3,NaN,NaN,43.8,45.4,NaN,NaN,40.3,41.7,31.2,33.9,37.7,44.7,39.3,34.5,31.5,52.7,26.3,30.5,NaN,NaN,36.2,43.3,44.5,41.2,26,29,17.1,20.8,NaN,NaN,51.6,48.9,29,27.7,44.2,49.8,NaN,NaN,26.9,26.2,38.1,33,26.8,24.7,24,20.9,31.9,41.9,30.3,24.5,48.4,52.3,34.7,40.9,16.6,21.1,46.6,41.5,NaN,NaN,40.1,36.4,29.7,28.1,23.1,23,29.8,30,43.3,45.6,49.9,45.3,28.6,26.3,34.5,42.3,17.2,20.8,37.8,39.1,37.2,37.3,22.1,22.3,38,24.5,46.3,35.8,19.7,23.6,35.2,28.3,30.6,30,31.8,32.2,53.5,52.4,50.5,47.9,38.4,37.2,45.6,48.6,29.8,32.6,31.4,36.1,NaN,NaN,43.4,44.6,43,42.2,23.7,21,39,43.3,35.5,33.7,41.7,36.3,42.4,51.4,25.4,24.1,25.2,26.3,38.2,39,28,27.4,22.9,26,44.2,44.2,54,54.5,34.7,34.8,36.4,41.4,25.3,23.8,46.2,44.3,36.7,47.5,48.7,45.9,21.2,20.3,48.8,48.3,32.9,30,31.8,26.4,40,39.3,30.6,37.1,31,23.7,44.9,37,47.9,48.4,45.5,41.1,42.2,40.6,42.8,44.4,40.9,31.6,29.3,26.6,21.7,24.5,28.7,33.3,27.7,23.5,38.8,37.1,31.8,45.1,50.7,45.3,36.7,38.8,39.8,35.5,43.5,38.8,38.8,44.8,25.4,17.8,25.7,29.8,47.1,44.6,29.4,32.3,NaN,NaN,57.3,55.9,39.2,40.6,46.1,43,52.7,55.3,21.1,24.5,45.3,45,44.7,46.2,52.1,52.5,23.5,35.3,22.6,14.7,25.3,33.5
5491.83,26,4.18,-2.19,8,11.2,5.6,9.6,5.1,4.9,5.2,5,17.3,19,13.7,12.3,13.3,14.5,16.3,16.4,16.4,10.7,11.8,12,11.9,16.2,13,14.4,16,12.1,15.4,13.2,8.2,9.4,13,14.9,14.9,8.8,8.2,22.1,7.7,7.6,21.8,19.4,10.6,16,15.7,12.5,NaN,NaN,6.6,6.3,10.3,9.7,20.4,21,7.5,7.4,15.2,22.4,13.4,10.2,6.4,6.5,14.7,9.7,6.8,6.6,5.9,5.2,8.1,12.8,7.5,7,21.8,22.2,9,11.1,NaN,NaN,16.1,14.5,15.2,9.4,13,14.1,NaN,NaN,6.7,5.6,7.9,7.9,15.7,17.6,20.8,21,NaN,NaN,8.4,12.1,NaN,NaN,10,12,10.3,11.3,NaN,NaN,12.8,6.3,NaN,NaN,6.3,6.3,10.2,7.3,9,9,8.7,8.7,23.4,23.9,20.9,16.7,11.5,10.9,17.2,20.5,9.5,11.3,8.7,11,13.1,9.5,15.5,18.6,15,14.8,8.1,8.2,12.1,13.8,11.2,8.6,12,7.9,11.1,16.9,7.9,6.6,6.1,7.4,12.3,13.1,6.6,5.6,5.9,6.7,16.9,16.3,23,23.5,10.9,10.2,12.4,13.1,7.1,7,18.1,16.1,8.7,14.8,17.5,18.6,NaN,NaN,19.6,21.8,9.8,8,9.8,7.8,14.9,11.6,10.3,10.6,9.1,5.5,17.8,12,18.8,21,21.7,14.8,14.7,14.3,16.2,18,14.2,8.1,8.6,8.4,5.3,6.6,7.9,8.7,NaN,NaN,12,11.7,NaN,NaN,23.5,18.9,9,12.6,13.8,12.4,14,12.6,11.6,12.7,NaN,NaN,5.8,8.2,20.4,15.7,NaN,NaN,17.1,15.1,31.3,31.3,14.3,16.3,17.2,16.4,24.6,28.1,NaN,NaN,18.1,18.5,NaN,NaN,19.8,22.1,NaN,NaN,NaN,NaN,6.4,10.4
5546.51,26,4.37,-1.21,44.4,53.2,35.7,47.2,34.8,31,29.6,32,64.9,67.4,60.9,53.6,57.3,60.2,59.7,62.2,62.2,50.6,49.8,52.7,58.6,62.7,58.1,59.4,65.1,61.5,57.9,59.5,44.7,47.7,55.6,62.5,55.7,50.5,45.9,69.5,40.7,44.9,75.3,70.5,53,60.6,61.4,57.5,39.2,42.2,30.1,34.6,48.6,50.4,71,71.5,43.4,40.3,58.6,68.1,58.6,50.6,36.4,38,54.9,46,39.8,37.4,35.2,32.8,47.4,56.8,46,38.7,NaN,NaN,46.4,52.8,23,30.4,60.8,57.3,62.8,44.5,56.5,54.5,49.7,42.2,37.2,38.1,43.1,44.4,56.8,59.4,67.7,64.3,37.2,36.3,44.7,52.4,24.7,31.7,48,52.7,49.2,50.6,30.2,31.4,57.8,37.4,60.5,49.1,32.6,38.5,50.7,42.5,46.5,45.1,47.5,48.1,76.5,75.8,66.6,65.1,54.9,55.4,63,70.3,43.9,47.5,46.5,51.8,60.5,51.5,59.4,65.2,60.2,58.9,33.5,31.1,63.8,70.1,49.1,46.3,56.1,47,57.6,65.6,37.1,35.6,36.2,38.4,52.3,52.6,38.1,37.4,35.1,38.3,59.3,59,70.6,72.8,49.1,49,51.3,56,38.7,37.9,59.1,56.1,48.2,58.9,68,63.7,32.7,31.1,69.2,69,48.8,45.7,44,37.4,58.1,54.6,50.5,54,46.1,36.7,62,51.8,67.3,67.6,67.1,61.1,60.4,59.3,63.2,64.3,57.1,44.9,42.9,41.7,37.4,39.5,40.9,44.9,33.1,33.4,56.3,54.6,49.5,63.3,74.4,67.6,47.7,54.9,58.5,50.9,59.4,54.9,55,59.7,40.9,29.7,39.7,43.7,65.2,62,40.4,46.4,66.7,67,82.4,88.6,55.8,57.3,62.7,58.2,73,78.5,33.4,38.6,64.3,65.4,63.3,61.2,73,72.8,38.1,50.3,35.3,25.5,39.7,49.4
5554.89,26,4.55,-0.36,86.5,97,74.5,90.5,68.7,66.4,68.5,69.8,121.6,124.7,108.6,101.2,106.3,108.4,102.1,115,115,96.4,94.5,99.6,107.7,109.6,104.6,106,115.8,112.6,102.8,103.3,85,87.8,100.9,113.9,102.8,91.6,87,123.8,80,88,129.1,125,96.2,109.2,111,102.8,79.4,84.3,68.1,72,93,91.7,128.3,126.6,83.8,80.2,108.8,124.3,103.7,93,74,76.2,NaN,NaN,78.8,76.8,74,71.4,87.9,103.7,86.4,79.2,131.8,128.6,87.8,98.8,54.4,65.4,113.2,107.1,111.9,85.9,103.7,100.2,91.8,82.2,74.5,74.1,83.8,85.1,105.8,110.6,118.3,112.7,78.6,76.7,90.3,102.5,58.6,67.3,93.4,101.1,92.1,96.4,67.9,69.9,101.9,73.4,111,94.8,71.6,77.1,94.7,83.2,87,86.6,89.5,91,132,131.9,115.1,113.5,100.1,98.2,115,125.3,84.5,90.4,86.6,95.9,107.9,95.4,109.4,118.2,110.6,109.3,72.6,67.8,99.5,105.7,93.1,88.1,97.9,90.2,104.5,116.8,75.6,73.1,75.4,76.6,99.3,99,NaN,NaN,72.1,76.4,108.6,110,130.6,133.8,92.2,92.2,95.4,101.3,NaN,NaN,110.5,104.7,89.8,102,120.7,116.9,71.8,69.9,119,119.9,89.7,88.1,84.8,75.5,104.4,98.1,89.3,97.5,86.1,74.7,113.7,96.7,120.5,123.4,118.8,109.4,108.4,107.2,116.6,115.4,106.4,86.3,84.3,82.1,74.9,76.5,81.1,87,70.5,72.2,99.6,98.6,NaN,NaN,129.5,119.6,94.1,100.4,105.6,96.8,106.6,100.4,101.9,109,77.7,64.3,82.3,84.9,119.4,113,82.6,87.5,118.9,119.9,143.2,149.8,103.3,105.5,111.9,108.5,129.8,138.3,69.7,75.8,117.4,115.2,115.2,114.1,127.2,128.3,NaN,NaN,72.2,57.7,79.7,92.9
5560.21,26,4.43,-1.09,45.5,53.7,37.3,46.3,31.9,31.1,32,33.4,62.3,64.1,58.3,52.1,58,58.8,56,60.5,60.5,50.5,48.6,50.7,57.8,59.4,56.5,56.2,61.7,58.1,55.8,57.6,45.6,47.4,54,59.9,55.8,49.4,46.2,67.8,41.3,44.8,68.3,66.2,51.4,58.5,59.8,55.8,40.7,44.2,32.4,35.3,49,49.9,67.3,67.4,40,39.6,57.8,64.8,56.5,48.2,37.3,37.1,54,47.3,40.8,39.4,37.3,35.4,46,54.2,45.4,38.6,67.7,67.3,45.4,51.4,22.1,30.7,59.4,56.4,60,44.8,56.7,56.3,47.2,42,36.5,38.1,45.1,44.8,57.3,59.4,71.1,68.5,43.1,41.3,45.6,52.7,30.7,34.3,47.7,51.6,46.9,49.8,30.6,32.1,55,39,61.3,52.7,33.3,37.8,49.1,42.7,45.4,44.8,48.3,49.2,67.9,68.3,63.4,62.5,54,53.9,61.9,65.1,44.4,47.6,46,51.9,58.1,50.7,58.1,61.4,57.7,56.9,39.2,34.8,53.9,58.4,50.5,46.7,53.7,48.8,55.7,62.2,39,36.8,38.6,39.4,52.8,53.6,43,41.6,37.3,40.9,58.2,57.6,69.3,68.7,49.5,50.6,52.5,56.6,39,38.2,60.3,59.4,47.7,58.2,64.8,63.7,34.2,33.9,64.6,66.2,47.3,45.3,46.7,40.5,55.4,52.5,47.5,54.8,46.9,37.1,59.8,52.3,64.1,65.3,63.7,59.5,55.8,54.5,59.8,62.8,55.7,44.3,44,43.1,38.5,40.1,42.7,46.1,38.9,37.4,53.1,52.3,47.8,62.2,68.9,63.6,50.4,53.3,57.8,50.5,55.8,53.3,53.5,57.9,40.1,30.4,40.8,44.2,62.9,59.4,42.3,47.1,64,63.5,73.3,74.9,56.7,58.5,59.1,58.1,71,72.9,35.3,40.4,63.7,62.3,60.7,61,64.5,66.8,36.8,52.1,36.8,26.9,39.6,48.7
5618.63,26,4.21,-1.27,44.1,52,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.8,59.4,NaN,NaN,NaN,NaN,55.5,55.5,43.8,46.6,52.7,61.2,54.5,46.5,44.2,67,38.6,43.7,73.6,68.7,50.4,58.5,59.4,54.9,38.4,40.1,29.8,32.1,45.2,48.4,69,69.8,39.9,40.6,NaN,NaN,NaN,NaN,NaN,NaN,52.3,46.6,38.5,35.9,35.4,33.7,45,57.1,43,36.4,72.5,71.6,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.3,52.9,43.7,38.9,35.9,36.1,40.2,41.9,56.1,58.4,65,60.3,35.3,34.8,NaN,NaN,25.7,33.2,NaN,NaN,NaN,NaN,NaN,NaN,54.2,36.1,59.4,49.5,31.8,37.3,49.2,40.1,44.1,44.2,44.9,47.5,72.3,71.4,64.6,63.1,51.9,52.1,62.7,68.1,43.3,46.7,44.6,51.1,59.3,51.9,58.6,64,59.8,58.1,33.1,30.2,53,58.2,48.4,45.8,50.1,44.3,58,65,36.1,35.5,33.7,36.7,51.5,51,38,37.2,34.5,32.6,57.9,57.6,69,69.9,49,48.6,49.3,53.2,37.6,36,58.4,55.7,NaN,NaN,65.4,61.3,33.2,35.4,63.7,64.9,46.7,43.4,43.9,37.3,56.1,53.7,47.5,53.1,44.7,36,59.9,51.1,65,66.5,62.6,59.2,56.6,57.9,60.9,63.3,57.5,44.4,40.4,39.5,35.8,37.1,40.5,43.2,31.9,34.2,52.3,51.1,46.1,59.8,68.8,66,45.8,54,55.8,49.5,57,54,53.6,58.5,39.9,29,37.7,42.3,61.1,59,36.8,43.3,66,67.5,76.7,79.4,56.7,55.8,61.8,57,69.1,74.5,32.8,38.6,62.3,63.4,64,60.7,68.9,70.7,35.3,46.5,35,24.8,37.7,47.6
5633.95,26,4.99,-0.23,63.1,71.5,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,78.6,81.3,NaN,NaN,NaN,NaN,76.3,76.8,61,63.3,74.9,82.2,73.6,66.1,62.7,93.6,58.9,62.5,96.6,89.8,70.7,79.1,79.9,74.5,55.7,60.9,47.4,51.7,68.4,66.9,87,87,52.5,51.5,NaN,NaN,NaN,NaN,NaN,NaN,73.5,64.3,55.2,54,53.3,50.3,62.8,75,63.3,55.5,93.2,93.1,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,77.4,72.6,62.8,56,52.7,52.5,58.2,58.5,71.7,74.7,84.3,82.8,56.2,55.2,NaN,NaN,40.7,46.3,NaN,NaN,NaN,NaN,NaN,NaN,75.3,52.1,78.3,67.7,51.2,56.9,68.4,60.5,62.5,63,64,65.8,95.4,96.7,87.1,84,73.2,73.1,82.8,88.8,61,64.8,64.5,69.3,79.8,71.5,81,85.7,79.4,78.1,51.4,47.6,73.7,77.2,65.3,63.6,69.5,64.6,76.8,84,52.9,51,53,53.1,69.2,66.4,55.2,54.1,50.5,53.7,72.6,73.1,87.3,87.8,65.5,65.1,67.2,72.3,53.1,54.6,75.2,71.6,NaN,NaN,88,82.1,47.3,47.7,90,90.2,65.4,63.6,58.9,53.2,72.5,71,66.2,72.3,62,53.9,81.8,70.6,89.1,89.3,87.3,79.1,70.5,69.7,80.5,80.6,75.8,60,59.4,58,52.4,55.1,56.6,60.8,52.9,50.1,72.3,71.5,65.9,78.1,89.4,85.7,68.1,73,76.9,66.7,78.6,73,74.1,78.6,54.9,44,56.4,62.7,83,80.5,57.3,61.7,84.4,86.6,108.9,112.4,75.4,75.2,74.4,74.8,98.9,105.8,49.8,54.2,79.9,82.6,83.9,79.9,89.5,90.8,51.3,67.4,51.9,40.8,57.1,66.7
5638.26,26,4.22,-0.77,72.1,79.3,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,88.2,88.9,NaN,NaN,NaN,NaN,82.6,83.3,70,72.5,83,93.8,82.9,74.9,72.1,95.9,65.7,71.7,108.2,100.9,78.7,88.2,87.9,82.4,65.5,70.1,54.7,57.6,73.4,75,104.2,104,73.3,68.9,NaN,NaN,NaN,NaN,NaN,NaN,81.3,74.4,64.5,62.3,62.6,60.6,72.6,87,73,63.2,109.5,106.4,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,82.3,80.5,74.6,66.9,62.3,63.7,68,67.6,83.1,87.3,92.3,90.7,62.8,59.6,NaN,NaN,48.4,53.3,NaN,NaN,NaN,NaN,NaN,NaN,83.6,61.9,90.1,74.9,56.5,63.6,78.5,67.2,70.8,71.6,72.5,73.9,107.1,106.4,91.3,89.7,80.5,79.7,92.1,102.2,70.9,73.2,71.2,79,89.8,79.6,86.2,95.9,88.7,89.7,58.6,55.9,80.6,85.4,73.8,71.8,78.3,69.8,88.1,98.1,62.2,59.8,60.2,62.3,79.3,78.4,63.7,62.2,60.2,64.1,88.2,88.1,103.9,107.6,73.9,74.1,76.1,80.9,63.4,63.6,85.7,82,NaN,NaN,98.8,91.1,57.6,60.7,94.5,94.3,74.1,71.4,68.8,60.8,84.5,80.8,75.5,80.6,70.7,62.7,92.1,78.6,94.2,97.9,93.4,90.2,91.8,89.6,94.2,98.2,86.6,72.9,68.5,67.7,62.5,64,65.3,68.9,56.5,58.8,80.7,79.4,75.6,87.5,100.9,96.5,76.3,83.2,88.2,79.3,88.6,83.2,84.4,87.6,66.9,53.6,65,69.7,94.1,90.2,67,73.2,97.5,100.6,110.2,118.7,82.7,83.9,92.6,89.6,98.9,107.9,59.5,64.3,96.6,95.7,94.6,92.4,104.6,107.2,59.3,75.3,60,49,66.4,75.6
5650.71,26,5.09,-0.86,35,41.2,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,46.9,47.5,NaN,NaN,NaN,NaN,43.8,46.4,32.2,33.6,39.1,43.6,41.1,37.5,33.6,57.6,29.9,33.8,53.5,54.9,41.4,48.4,48.9,45.5,26.4,34.7,21.8,24.7,39.7,35.3,51.7,52,22.2,22.3,NaN,NaN,NaN,NaN,NaN,NaN,43.4,35,27.8,27.3,26.2,23.3,34.3,42.5,33.5,30.1,53.4,52.9,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,47.2,43.8,29,22.6,24.5,24.6,30.9,32.7,42.7,44.1,59.2,54.3,28.5,29.8,NaN,NaN,17.1,20.7,NaN,NaN,NaN,NaN,NaN,NaN,44.4,23.7,48,36.5,25.4,27.8,35.9,30,33.7,33.4,NaN,NaN,56,56.9,54.1,53.3,42.4,42.4,48.8,52,31.2,33.1,33.6,37.5,44.9,35.9,45.7,48.7,44,43.4,26,21.5,44.2,49.1,34.3,33.6,40.3,35.9,40.7,46.3,25.7,23.9,26.5,25.7,37.9,38,28.1,26.8,23.9,27.3,40.6,40.5,53.3,53,37,43,40.3,45,26.8,25.9,45.7,43.1,NaN,NaN,52.4,52.5,NaN,NaN,54.1,54.6,36.1,37.1,31,25.8,46.7,44.1,35.8,41.5,NaN,NaN,48.5,40.1,51.5,51.9,52.6,44.1,37.9,36.5,44.6,43.6,41.5,29.6,31,28.8,25.8,25.7,29.8,35.8,23.2,23.4,44.3,43,NaN,NaN,55.8,51.4,38.6,40.4,41.5,36.3,44,40.4,39.5,43.7,25.4,18.4,28.5,32.8,48.3,48.4,29.5,33.3,50.5,47.1,67.2,67.3,44.3,47,41.5,39.6,60.9,61.2,21.6,25.3,45.5,45.1,46,46.9,50.7,52.9,NaN,NaN,24.6,17.2,27.9,37.4
5651.47,26,4.47,-1.75,12.6,18,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.6,23.4,NaN,NaN,NaN,NaN,19.7,20.4,13.6,15,19,23.5,21.7,16,14.5,29.5,11.4,13.8,29.8,28.7,18.4,23.3,23.3,20,10.7,12.5,NaN,NaN,16.1,16.6,29,28.4,11.8,11.2,NaN,NaN,NaN,NaN,NaN,NaN,19.1,14.9,11,10.4,9.8,8.8,14.4,19.9,13.7,10.7,29.8,29.4,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5,21.1,17.8,11.4,11.1,10.2,12.6,13.6,22.1,24.2,27.2,25.4,8.8,11.1,NaN,NaN,5.5,8.3,NaN,NaN,NaN,NaN,NaN,NaN,20.1,10,24.4,16.5,8.3,10.7,16.5,13,13.9,13.7,14.8,15.7,32.2,32,27.9,25.9,18.9,18.8,24.9,28.5,13.6,15,13.5,17.2,20.7,15.9,22.1,25.5,22.9,22.6,9.1,8.1,19,22.7,16.1,14.1,16.6,14.3,17.2,23.6,10.6,9.8,10.2,10.6,18.1,18.8,10.4,10.1,9.6,10.7,23,23.1,30.3,31.2,16.2,21,17.8,19.6,11.7,10.7,24.4,21.8,NaN,NaN,31,26.7,9.1,8.9,29.6,28.7,14.5,13.1,13.7,10.9,19.8,19.3,14.8,18.4,14.3,10.2,24.1,18.1,28.9,27.7,28.6,22.3,21.3,20.2,22.3,23.8,20.7,12.8,12.8,13,10,9.7,12.3,14.6,8.6,10,18.4,17.9,15.6,24,28.8,24.9,16.8,18.1,19.9,16.3,20.2,18.1,18.7,20.8,10.6,6.3,11.8,12.8,24.7,23.3,12.6,15.5,26.2,24.3,37.6,37.8,20.4,21.9,21,19.9,33.8,34.9,8.5,10.5,24,24.1,26.4,24.3,28.2,29.5,8.3,16.9,8.8,5.5,9.6,15.5
5661.35,26,4.28,-1.76,16.2,21.9,NaN,NaN,NaN,NaN,NaN,NaN,31.7,35.2,25.1,21.3,26.7,30.5,33.8,31.9,31.9,21.3,21.5,22.7,24.6,27.5,28.9,30.1,29.3,26.1,23.7,25.7,16.1,17.7,23.9,27.5,24.8,18.4,16.3,36.4,14.1,15,37.9,34.3,21,28.4,29.4,24,14.7,14,NaN,NaN,16.5,19.7,35,34.6,15.4,14.3,30.3,39.6,23,22.3,14.3,15,23.5,19.2,13.7,13.3,12.2,11.5,17.6,24.1,16.6,13.3,38.7,37.9,19.9,29.3,8.9,11.9,32.1,29.1,33.2,20.4,23.6,21.7,18.1,12.7,12.1,11.7,16,16.1,26.1,28.1,32.7,28.2,12.5,12.5,18.2,23.2,7.5,10.6,19.7,23.3,20.3,20.5,10.4,9.5,24.4,11.2,28.1,21.5,10.5,12.8,20.6,14.8,16.9,16.1,17.9,18.1,41.7,41.9,33.9,30.8,22.4,21.5,31.2,36.4,16.2,17.9,16.9,22.1,26.9,21.7,28.1,33.5,28.6,28,11.2,10.8,22.8,27.4,19.6,16.9,20.8,16.7,22.5,30.6,12.1,11.4,13.8,13.9,20.9,23,14.8,14.3,10.9,13.2,28.5,28.3,36.3,38,NaN,NaN,20.6,22.9,12.4,12.5,29,26.5,27.4,32,35,30,NaN,NaN,35.1,34.2,17.9,15.8,16.5,12.6,24.5,22.2,15.6,21.6,17.7,10.7,30,21.6,35.6,35.3,33,25.5,26.5,25.2,28.5,29.4,26.4,17.1,16.7,13.6,13.2,12.1,13.9,16.4,9.8,10.8,21.8,21.7,18.5,27,32.1,30.8,18.2,23,24.7,19.2,25.3,23,23.3,25.8,14.3,9.3,13.8,14.3,29.6,29.2,NaN,NaN,31.5,31.4,47.8,52.1,25.4,26,27.1,26,39.2,43.1,11,13.5,30.7,29.3,32.3,30.2,36.7,38.1,11.6,20.1,10.7,5.8,13.4,20
5679.02,26,4.65,-0.75,52,59,43.6,52.9,38.8,38.7,39.2,40.3,75.3,75.5,67.2,61.1,67.3,66.9,68.5,68.9,68.9,59.2,57.1,60.7,66.8,68.9,64,67.8,74.5,69.1,63.7,64.4,51.4,54,64.6,71,63,56,52.6,74.8,48.6,53.4,81,76.6,59.3,67.5,67.7,63.6,46.7,49.2,37.3,41.4,58,55.8,80.1,80.1,48.8,47.8,66.8,75.5,65.3,56.6,43.3,44.1,63.1,55,46.9,46.7,43.8,41,53.2,65,53.5,48.8,82.4,79.6,53.6,61.4,28.1,37.2,71.1,68.6,73.1,53.9,66,64.3,54.9,49.4,44.6,44.7,50,51.9,63.1,66.3,72.4,69.3,46.4,45.4,53.7,63.2,32.1,39,56.8,62.3,55.9,58.8,37.4,38.7,63,43.4,66.9,61.7,41.2,45.5,58.7,48.2,52,53.2,54.3,55.9,80.2,79.6,70.4,68.8,61.1,61.1,70.7,77.8,51.7,55.8,52.4,58,67.9,59.9,65.4,72.2,67.2,67.2,41,37.9,61.9,66.2,56.5,52.7,62.4,55.4,67.3,72.5,44.9,43,43.4,46.1,60.3,59.2,48.2,45.4,42,46.1,66.4,66.1,80.1,81.5,55.6,58.7,58.6,62,46.8,43.9,65.7,63.4,55,63.7,77.9,73.7,40.6,41.1,71.9,74.1,55.6,52.7,50.8,44.4,63.7,59.8,58.8,63.4,53.1,44.3,69.7,60.1,72.7,74.2,73.8,69.4,66.3,64.9,71.5,72.5,65.2,52,50.5,49.9,43.3,46.7,48.4,51.9,40.3,41,60.3,59.7,56.5,67.4,77.9,74.5,57.4,63.3,66.8,59.7,67.2,63.3,63.4,67.1,47.5,37.7,47.5,52.3,72.2,70.9,48.8,52.2,75.3,76,84.4,87.3,62.9,64,67.7,66.6,79.5,80.7,41,45.8,73.3,72.3,69.3,69.3,77.4,79.4,40.9,57.7,42.7,31.2,48.2,57.3
5701.54,26,2.56,-2.16,75.3,87.1,67.2,82.4,60.9,60.8,64.7,64.7,106.1,111.5,98.4,90.4,88.9,95,92.3,96.2,96.2,83,87.7,83.1,91.4,94.8,92.6,95.9,102.9,92.2,86.4,89.4,76.3,80.8,90.7,104.1,89.5,78.7,76.1,104.3,68.2,75,122.4,110.5,80.7,93.3,93.9,86.6,72.1,71.1,56.9,62.5,75.1,81.3,116.5,115.2,91.9,85.4,91.9,107.2,88.7,83.6,72,72.7,84.9,80.9,70.7,69,69.2,66.1,76.8,95.4,74.1,65.2,125.2,120.2,73.4,84.7,50.8,63.7,109.1,99.7,97.2,75,87.2,86.1,86.5,77.6,68.4,68.7,70.1,71.8,91,96,98.2,94.7,67.7,64.5,79.1,94.1,54.4,65.4,82.2,94.1,84,90.7,58.3,57.9,85.1,70.3,91.7,82.1,59.3,66.6,84,70.9,75.8,75.4,75.4,77.2,124.9,120.1,99.9,96.4,84,81.2,100.1,115.2,75.8,80,74.6,86.6,98.2,83.2,95,107.8,98.8,97.3,64.2,58.4,85,90.6,80.5,77.2,85.7,77.8,97.2,110.6,67.2,64,63.8,65.3,85,85.4,67,66.2,66.1,69.4,101,100.8,113.9,121.2,78.3,86.8,80.7,87.2,69.1,67.7,93.3,89.5,77.7,92.8,108.3,99.7,64.1,65.5,99.4,101,78.4,71.2,76.1,68,88.9,86.1,78.9,84.5,77.9,64.9,97.8,82.5,107,110.7,102.5,95.2,115.6,112.7,104.4,112.6,94.9,82.8,75.8,73.5,71.7,70.6,72.8,78.8,60.5,65.8,84.2,82.2,78.8,96.4,111.8,104.7,80,88.4,99.1,85.2,94.8,88.4,89.8,96.5,78.8,62.1,65.2,72.6,102.7,94.6,70.9,77.6,107.4,114.2,120.8,136.5,88.9,89.1,111.2,107.1,110.6,119.2,65.1,73.3,110,105.9,105.7,104,119.4,121.2,64.9,81.4,65.2,52.5,68.9,78.1
5778.45,26,2.59,-3.44,13.4,20,11.7,21.4,8.9,8.3,8.5,9.3,32.9,35.5,25.7,19.7,23.8,26.3,30.5,27.9,27.9,18.2,23.9,19.9,24.8,26.9,25.4,32.4,27.3,21.5,22.1,24.7,14.8,18.5,22.9,33.4,25.4,17,15.5,38.5,10.5,14.3,44.6,37.1,17.6,27.9,28.8,23.5,13,9.8,6.5,8.9,14,20,NaN,NaN,NaN,NaN,29,40.6,22.8,22.6,12.3,11.4,20.7,18.6,NaN,NaN,9.8,9.7,14.9,24.4,13.9,9.9,45,43.1,13.8,20.5,5.2,9.2,34.6,29.5,26.2,12.5,21.1,18.4,22.3,15.6,11.1,10.7,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,16.1,21.7,NaN,NaN,21.1,26.9,20.6,23.1,8.2,8.4,20.1,12.5,28.5,20.1,NaN,NaN,20.7,12.6,16,16.8,14.2,16.2,47.6,47.4,33.8,31.5,20.5,18.1,32.7,41.4,16.5,18.7,14.1,23.3,26,21.1,29.6,38.3,32.6,30.4,NaN,NaN,20.2,23.9,NaN,NaN,NaN,NaN,22.9,34.5,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,11.6,11.7,NaN,NaN,15,25.2,38.2,32.6,NaN,NaN,35.9,36.7,16.3,11.9,NaN,NaN,23.7,22.4,14,20.7,17.5,9,30.7,19.8,38.4,40.8,38.3,31.6,NaN,NaN,34.8,36.3,30.5,20.4,14.6,13.8,14.1,12.3,NaN,NaN,NaN,NaN,19.6,18.8,16.3,31.6,43,33,16.4,22,29.9,20.9,25.9,22,22.6,26.9,18,9.7,9.9,11,33.5,28.9,11.9,16.4,33,36.3,51.4,56.5,25.8,25.8,35.6,35,42,49,9.9,14.4,37.4,33.7,42,36,43.6,44.6,8.6,17.8,9.8,7.1,11,17.3
5784.66,26,3.4,-2.53,NaN,NaN,12.2,22.6,9.8,10,9.5,9.8,NaN,NaN,NaN,NaN,NaN,NaN,39.4,35.7,35.7,23.9,NaN,NaN,NaN,NaN,30,35,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,32.5,43.9,NaN,NaN,14.1,13.4,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,5.2,9,37.9,32.2,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,24,28.9,24.2,26.8,8.5,8.2,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
5793.91,26,4.22,-1.62,27.2,34.1,21.3,30.6,17.1,16.5,17.6,17.6,45.1,47.7,37.7,32.6,39,40.5,39.4,41.9,41.9,31.7,32.3,32.8,39.8,39.5,38.7,38.6,42,39.8,37.1,38.4,26.8,28.9,34.2,41.3,38.2,30.9,26.6,50.5,22.2,26.1,51.1,48.4,31.8,41.2,41.6,36.9,21.7,22.3,15.6,17.2,28.5,30.9,NaN,NaN,NaN,NaN,41.8,48.9,36,30.7,20.9,20.6,34.9,28.5,NaN,NaN,19.5,18.5,27,36.3,26.2,20.1,51.5,50.2,27.6,35.6,11.2,17.4,42.6,39,42.5,27.6,37,35.1,26.8,23.2,19.9,19.2,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,27.4,34.9,NaN,NaN,29.6,34,30.7,33,15.6,16.4,34.8,20.8,42.1,32.3,18.1,20.9,30.2,23.4,27,27.2,26.9,28.2,52.9,52.8,46.2,45.2,34.3,33.6,43.7,48.2,26,28,27.2,33.3,39.1,32.3,40.4,46.1,40.8,38.5,NaN,NaN,34.3,40.2,NaN,NaN,NaN,NaN,33.7,43.6,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,22.4,21.3,NaN,NaN,27.8,39.2,47.5,45,17.3,19.3,47.4,48.6,28.9,25.8,NaN,NaN,36.8,35.3,27.7,33.3,27.2,20.6,43.4,33.6,46.3,47.3,46.1,39.7,NaN,NaN,43,42.9,38,26.7,24.5,24.2,21.1,22.3,NaN,NaN,NaN,NaN,34.3,33.9,31.7,41.5,51.1,44.3,28.7,34.5,36.6,32.1,38.1,34.5,34.9,38.3,23.1,14.5,21.8,24.3,42.8,41.7,23.5,26.6,43.8,43.7,58.2,61.1,38.8,41.9,38.4,37.5,52.5,55.8,18.2,22.4,43.7,44.4,45.6,45.5,48.5,50.6,19.2,31.4,19.1,12.7,21.7,30.5
5806.73,26,4.61,-0.95,48.9,56.5,38.3,49.4,32.8,32.2,33.3,33.3,69.6,71.3,59.8,56.1,62,65.4,63.9,68.7,68.7,55.7,50.7,54.5,62.6,64.5,61.3,59.7,66.4,62.3,58.9,61.9,47.4,49.1,56.6,65.4,59.8,51.2,48.1,74.5,42.8,48.2,75.2,73.5,55.3,64.1,65.3,59.6,40.8,45.3,32.1,36.9,51.3,51.6,NaN,NaN,NaN,NaN,61.9,70.1,59.1,50.6,38.9,38.1,57.5,49.4,NaN,NaN,38.3,36.2,48.4,59.1,46.2,40.1,76,73.5,48.3,54.1,24.6,32.6,63.2,60.8,64,46.8,61.2,57.4,49.6,43.6,38.1,38.4,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,47.7,57.5,NaN,NaN,49.2,54.6,50.9,53.1,31,34.1,59.6,37.9,64.4,54.1,35.1,41.1,53.3,44.3,47.4,48.3,49.4,50.6,75.8,75.2,69,68.4,58.4,57.1,65.6,70.7,47.5,49.8,48.7,53.6,62.2,54.6,62.9,67.1,62.7,61.1,NaN,NaN,57.7,62.7,NaN,NaN,NaN,NaN,60.1,67.6,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,39.1,38.7,NaN,NaN,50.7,61.2,69.8,68.1,34.5,35.5,72.2,70.1,49.6,47.4,NaN,NaN,59.5,56.2,52.1,56.4,47,38.8,66,55.5,68.7,70.1,69.1,62.9,NaN,NaN,64.1,66.8,60.6,45.6,45,43.6,39.8,40.5,NaN,NaN,NaN,NaN,58.8,57.7,51.7,65.3,72,68.3,51.1,56.4,62.2,53.1,61.1,56.4,58.1,60.3,41.4,31.7,40.6,46,68.1,65.1,41.7,48.5,68.4,68.4,86,86.1,59.8,63.3,57.9,58,76.6,81.2,34.9,40.5,66.7,66,66.4,65,71.3,73.7,36.9,52.3,37.1,27.6,41.1,51.7
5809.22,26,3.88,-1.71,39.3,50,31.6,46,26.9,25.8,27.2,27.2,66.1,67.1,57.5,48.1,53.5,56.2,56.6,59.8,59.8,45.9,49.2,48.3,58.4,59.9,55,54.8,65.4,59.4,53.3,56.7,40.7,44.9,53.7,66.1,55,46,NaN,NaN,34.1,40.2,78.6,71.1,46.8,59.4,61.3,52.5,35.3,36.2,25.7,29.1,44.5,47.1,NaN,NaN,NaN,NaN,58.4,70.3,53.4,47.9,33.1,33.5,51.5,45.4,NaN,NaN,32.5,29.8,39.9,55,39,31.8,78.8,77.2,40.2,48.9,18.6,27,63.7,59.6,59.6,37.7,54.1,50.5,43.4,38.9,32.5,31.6,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,41.4,50.8,NaN,NaN,46.2,53.1,45,50.2,24.3,25.4,50.9,33.8,59.8,47.5,27.9,32.5,47.3,36,42.1,41.9,41.3,42.3,83.3,82.4,67.1,62.6,49.9,48.9,63.4,73,40.6,44.5,39.3,50,59.7,49.6,60.7,69,62.6,59.6,NaN,NaN,51.1,56.6,NaN,NaN,NaN,NaN,56.3,67.4,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,34.7,32.9,NaN,NaN,40.6,53,69.3,63.8,28.7,29.9,68.9,67.4,42.3,41.1,NaN,NaN,53.4,48.7,44.3,48.8,41.8,30.2,62.7,50,69.3,72.1,68.3,58.5,NaN,NaN,63,67.6,59.6,43.4,41,37.1,33.6,35.5,NaN,NaN,NaN,NaN,48.2,49.4,45.8,62.7,75,67.3,45.7,52.7,58.2,48.7,58,52.7,52.3,57.4,38.7,26.6,34.2,37.5,64.9,58.4,36,40.5,68,68.3,86.8,92.9,52.9,57.1,63.7,62.9,77,79.9,29.2,35.9,67.7,66.4,70.1,66.8,75.9,79.2,31,48.4,29.2,21,34.2,46.2
5852.22,26,4.55,-1.23,35,42,26.5,36.1,22.2,22.1,22.6,22.2,53.7,55.4,45.2,39.5,46.9,49.1,45.6,50.8,50.8,39.8,38,41,46,48.8,46.3,47.4,49.3,46.1,45.2,47.2,34.3,35.9,42.6,49.8,45.6,37.1,35.2,58,30.7,35.4,61.6,58.1,40.3,50.1,50.2,45.5,29.4,30.6,21.3,24.8,37.2,38.8,NaN,NaN,NaN,NaN,48.3,57.2,43.1,37.2,26.8,27.2,42.9,37,NaN,NaN,25.9,25,34.8,44.2,33.5,28.6,64.3,61.2,35.3,40.9,15.6,21.4,49.7,46.5,50.4,34.4,47.1,43.1,35.4,29.1,26.7,27.4,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,34,42.4,NaN,NaN,36,41.2,35.7,38.8,21.2,21.7,44.3,25.9,50,38.9,23.3,28.2,38.8,30.8,34.4,34.5,36.3,36.4,65.2,64.4,54.8,52.7,42.8,41.7,51.9,59.3,33.7,37.6,34.5,40.4,45.8,37.4,49.4,53.2,48.9,47.6,NaN,NaN,43,47.7,NaN,NaN,NaN,NaN,44.2,53.6,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,28.7,26.8,NaN,NaN,37.9,47.1,60.2,54.4,23.8,20.8,56.6,58.1,36.3,33.1,NaN,NaN,46,43,38.1,43.3,34.8,27.6,51.2,41.5,54.6,56.6,54.6,50.5,NaN,NaN,51.8,51.9,46.9,33.9,32.6,31.6,29,29.7,NaN,NaN,NaN,NaN,43.6,43.1,37,50.8,58.8,54.5,38.3,43.3,45,39.9,46.3,43.3,43.2,46.7,30.1,20.8,29.2,34.2,52.3,48.8,29.4,35.3,54,54.1,70.5,77.5,45.9,48.1,48.8,46.5,61.9,67.4,24.1,28.3,53.1,52.1,56.1,52.3,60.1,62.7,26,40.4,25.8,18.3,30,38.4
5855.08,26,4.61,-1.48,18.1,23,12.8,18.7,10.1,9.8,10,11.3,31.7,34.1,26.1,22,27.5,29.1,27.8,30.9,30.9,22.4,20.3,21.6,26.9,27.8,26.5,30,29.4,26,24.9,26.6,18.3,19.2,23.4,28.3,25.1,19.4,19.7,36.9,14.8,18.3,36.2,35.9,22.1,29.4,30.1,26.8,15.4,16.9,10,12.3,20.3,20.7,NaN,NaN,NaN,NaN,28.7,35.3,24.6,20.3,13,12.6,24.5,18.7,NaN,NaN,12.6,11.6,19,25.2,17.8,15.4,36,35.3,19.4,22.3,6.3,9.2,29.9,26.9,29.1,17.1,26.5,24.9,18.7,14.6,14.3,13.3,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,17.8,22.9,NaN,NaN,19.4,21.5,19.8,21.4,9.7,10.1,25.8,13.6,29.6,20.8,11.7,14.3,19.8,15.7,18.3,17.8,18.4,19.7,36.9,37.8,33,32.2,24.5,23.6,30.4,34.2,16.7,18,18.3,21.5,25.8,20.3,28.6,32.1,28.7,27.3,NaN,NaN,24.4,27.6,NaN,NaN,NaN,NaN,22.2,28.6,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,14.6,13.6,NaN,NaN,19.8,27.1,33.8,34,12.2,12.2,34.5,34.7,19.7,16.9,NaN,NaN,25.5,23.7,21.6,23.5,17.9,12.9,29.8,22.6,31.9,32.9,34.4,27.8,NaN,NaN,30.6,29.6,25.5,16.3,16.2,15.8,12.4,13.8,NaN,NaN,NaN,NaN,24.2,23.8,18.7,30.4,36.3,29.3,18.5,23.3,24.4,20.1,25.4,23.3,23.1,25.2,14.5,9.5,14.7,17.8,31.8,30.4,15.6,19.4,30.1,30.1,43.9,45.8,27.7,28.3,26.7,24.4,37.8,42,11.2,13.6,29.9,29.3,30.3,29.2,34.9,37.1,12.4,23.1,12.8,9.7,14.1,20.3
5856.09,26,4.29,-1.46,28,35.1,20.4,29.3,17.6,16.7,17,18,44.1,46.2,39,33.2,39.2,42.1,40.1,42.9,42.9,32.7,31.9,32.5,40.3,41.3,38.3,40.5,43.2,38.8,37.1,39.3,28,30.5,35.4,41.8,37.4,30.3,28.4,50.3,23.9,27.9,52.2,48.5,33.2,41.8,42.8,38,22.7,24.5,16.5,19,29.4,31.7,NaN,NaN,NaN,NaN,40.3,47.5,37.4,30.9,21.5,22.1,36.7,30,NaN,NaN,21.3,19.8,28.6,37.7,27,22.9,53,51.2,28.4,34.1,11.7,17,41.1,38.3,41.7,28,39,37.1,26.4,21.3,21.1,21.1,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,27.4,34.2,NaN,NaN,30.3,33.1,30.1,31.8,16.9,17,36.6,21.2,43.4,31.6,18.6,22.3,31.6,24.8,28.4,28.1,28.9,30.1,53.5,53.6,46.7,45,35.6,35.3,43.5,49.3,26.8,29.9,28,34.1,39.5,31.9,41.3,45.8,40.6,40.7,NaN,NaN,35.9,40.9,NaN,NaN,NaN,NaN,35.7,45.7,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,22.8,22.2,NaN,NaN,29.4,39.5,49,43.3,20.8,17.4,49.9,48.1,30,27.2,NaN,NaN,38,36.6,29.9,35.7,28.6,21.8,42.4,34.3,45.5,48.9,46.1,41.9,NaN,NaN,43.7,46.8,40.2,27.4,27.7,24.8,22.6,23.7,NaN,NaN,NaN,NaN,35.3,35.5,31.6,46.4,52,46.6,30.1,36.2,36.1,31.5,38.7,36.2,36.5,39,24.1,16.3,22.4,26.4,43.6,41.6,23.7,28,45.9,46.6,60.3,62.1,40.3,39.4,40.4,40.1,53.5,57.1,19.4,23,42.7,42.2,44.6,45.2,49.7,52.4,20.6,29.4,20.9,13.2,22.7,30.5
5859.59,26,4.55,-0.58,67.3,75.7,56.9,66.7,50.8,49.2,50.5,51.8,85.8,86.8,81.2,73.4,75.9,78.6,73.7,80.7,80.7,69,67.2,71.2,83.9,84.7,74.4,75.7,85.8,81.9,77.2,79.1,65.9,66.4,77.6,85.4,76.7,69.8,65.9,88.6,62.8,67.8,98,92.2,73.4,81.3,82.5,77.3,58.9,64.3,50.9,54.5,71.6,68.9,NaN,NaN,NaN,NaN,76.6,85.4,79,67.7,56.5,56.5,76.4,67.6,NaN,NaN,58,55.4,66.8,80.8,68.6,62.7,96.7,95.2,65.2,72.2,39.2,48.8,80,76,81.6,63,79.1,74.8,71.6,58.3,56.2,56.7,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.2,73.2,NaN,NaN,65.9,71.4,66.1,69.4,49.8,50.9,77.8,55.3,82.4,70.8,54.6,58.9,71.1,63,65.7,65.3,68.1,69.5,95.2,96.2,85.8,84.9,74.2,76,84.6,91.2,64.9,68.4,66.9,72.1,85.8,74.9,82.2,85.8,82,80.7,NaN,NaN,75.2,80.4,NaN,NaN,NaN,NaN,84.9,91.9,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60,58.3,NaN,NaN,67.7,76.7,89.9,86,51.9,52.2,89.1,88.2,67.7,67.3,NaN,NaN,79.6,76.5,68.6,73.7,66.9,57.8,82.3,73.3,88.2,90.8,86,81.2,NaN,NaN,84.8,88.7,78.4,65.8,62.8,61.9,59,59.2,NaN,NaN,NaN,NaN,74.9,75.6,69.3,81.8,94,88.9,73.2,78.1,81,73.8,83.2,78.1,77.7,83.3,60.2,47.9,62.8,66.7,86.8,83.8,62.8,66.7,92.7,93,101.6,107.1,77,78.6,81.1,80.3,94.3,101.3,54,59.3,85.6,85.9,85.6,82.4,93.1,95.7,54.5,69.2,56.2,44.3,59.9,70.2
5905.67,26,4.65,-0.69,51.6,58.9,41.2,51.8,38.1,36.8,38.1,37.9,70.1,72.7,64,58.8,63.6,64.8,63,68.9,68.9,56.2,55.6,58,65.1,67.5,63.2,63.1,72.5,69.2,63.3,64.5,52.1,53.8,62.8,68.7,61.2,55.3,54,75.6,46.3,51,80.5,77.4,59.5,67.3,68.3,63.5,47.7,52.2,37.2,40.5,58.2,56.1,75,75.3,45.4,44.4,64.6,72.3,63.8,54.6,41,42.5,61.5,54.4,51.4,50,42.7,39.8,52.8,63.3,52.1,45.7,79.4,78.1,52.7,59,31.1,40.2,68.9,64.6,70.1,51.3,65,59.6,54.1,47.7,44.6,44.4,NaN,NaN,62.8,65.1,77.4,75.3,44.7,44.2,52.2,59.2,30,39.8,59.8,58.7,55.3,57.2,35.7,37.1,64.3,44.1,66.9,56.2,40.5,45.2,57.5,49.1,51.9,51.8,52.7,54.9,81,79.8,70.2,69.6,61.7,61.5,69.3,75.6,51.1,53.6,52.6,57,65,56.8,65.8,71.2,65.7,64.7,44.1,38.1,61.6,65.7,56,52.4,61.9,54.1,61.1,68.8,45.4,40.9,NaN,NaN,59.7,60.5,46.1,44.8,42,45.4,64.7,60.5,76.2,76.6,61.5,59.2,57.1,60.9,45.7,43.1,65.2,62.9,54.1,64,76.8,71.3,41.3,38.9,74,74,53.3,53.4,49.2,42.3,62.8,61.2,53.2,60.8,51.1,43.8,68,59.3,71.2,74.6,72.8,66.8,63.8,61.7,70.1,70.1,62.9,52.4,50.5,49.7,43.4,45.2,46.1,48.2,51.1,54,60.6,59.8,53.5,67.4,78.1,71.8,55.9,60.1,62.6,55.4,64.2,60.1,60.7,64.8,45.1,35.9,46.4,49.2,68.9,67.6,47.1,52.8,71.8,72.2,86.3,90.8,62.8,63.5,66.6,63.5,79.4,83.6,39.9,44.5,70.7,68.8,67.8,68.6,75.8,78.8,40.8,56.9,40.9,30.4,47,57
6079.01,26,4.65,-1.02,39.6,46.5,31.1,40.2,26.3,25,26,27.3,59.4,60.9,53.6,47.6,52.2,53,54.5,56.5,56.5,45,42.3,45.5,53.2,54.9,49.9,54.7,60.9,57,50,51.7,38,40.2,48,54.8,49.3,42.9,38.6,62.5,34.5,39.7,66.3,63.1,44.9,52.7,54.1,49.9,33.3,36.3,24.9,28.6,43.3,43.1,64.5,64,32.7,31.9,50.7,58.4,50.7,42.5,30,32.2,50,41.5,34,31.9,30.1,28.5,40,50.9,40.5,32.3,65.9,64.7,40,47.1,18.9,25.5,53.6,50.5,58.3,39.1,50.5,48.1,37.5,33.2,30.4,31.7,37.1,37.9,50.4,52,60.3,57.5,33.3,31.5,39.9,48.6,21.6,28.2,40.1,44.7,40.8,43.4,25.3,25.7,50.3,30.3,55.3,44,27.5,32.4,43.4,36,39.1,39,39.9,42.9,64.8,64.7,57.9,56.6,48,47.1,57.1,60.8,38,40.6,39.5,44.8,52.8,45.8,52.7,57.8,53.2,52.5,28.8,26.8,48.2,53.3,43.8,42.6,48.9,42.7,52.5,58.5,31.8,32.7,32.1,32.3,46.8,46.3,33.4,32.8,29.5,33.4,51.4,51.4,64.4,65,43,43.1,45.3,49.7,32.8,31.9,53.3,50,42.6,51.6,59.3,58.1,27.1,24.2,60.9,60.8,42.1,38,37.1,31.1,50.6,49.6,42.3,48.8,39.2,30.6,55.5,46.6,58.3,59.6,58.4,53.1,50.3,48.9,56.8,57.2,51.5,37.3,36.2,35.5,32.4,32.4,38.7,40.7,27,29,48.3,48.1,42.4,57.4,64.4,60.3,42.8,47.8,50.5,44.8,52,47.8,49.7,53.3,32.9,23.9,34.7,38.1,56.7,54.7,36.8,39.9,60.5,60.3,71.4,73.7,49.9,50.6,51.2,50,64.6,68.7,28.3,33.1,56,55.9,56.5,55.8,61.5,63.3,30.3,43.8,28.7,21.4,33.6,43.4
6093.64,26,4.61,-1.3,24.3,30.3,NaN,NaN,NaN,NaN,17.7,19,46.8,46.2,34.3,36.5,43.1,42.9,44.4,43.9,43.9,36.2,33.5,35.7,33.8,34.9,38.2,36.7,45.8,37.8,33.6,34.5,23.8,25.8,30.2,35.7,32.5,26,25.1,44.6,20.6,23.5,43.8,43.1,30.2,37.3,37.8,33.4,20.1,21.2,14.9,16.4,26.1,27.6,43.1,42,18.9,18.5,40.8,44.2,39.4,31.3,22.8,20.9,33.3,25.8,20.8,20.2,18.2,16.2,24.7,30.8,24.3,18.8,43.7,42.8,30,30.2,11.3,20.6,40.9,39,42.4,27.4,35.1,31.9,23.6,18.6,18,18.2,21.9,26.3,35.2,37.2,43,40.9,19.1,17.9,27.2,33.9,12.3,15.6,29.5,32.8,30.5,32.3,19,17,32.7,17.3,37.5,29.3,17.1,20.1,27.6,21.6,24.3,24.2,26.3,27.3,44.7,45.6,41.7,40,31.7,30.2,37.9,42.5,23,25.1,24.8,28.3,32.3,26.9,35.6,39.8,36,35.6,23.1,15.7,31.6,35.3,27.5,28.7,28.2,25.8,29.3,36.3,19,18.2,18.1,19.7,30.1,30.9,20.5,20.6,17.1,17.8,35.3,34.9,45.1,45.1,27.3,27.8,30.1,32.3,20.1,19.9,37,35.1,27.4,35.8,39.7,40.6,15.7,17.5,43.7,43.5,26.2,23.2,24.8,18.7,33.7,32.9,27.4,32.5,24.3,18.6,37.4,29.3,41.3,41.9,39.7,35.2,33.1,32.2,36.3,36.6,34,23.1,23.5,20.8,17.9,19.1,21.7,25.1,15.5,12.5,31.7,30.2,24.5,37.5,43.2,39.3,25.9,29.8,33.9,27.6,34.2,29.8,30.7,31.8,19.4,12.6,21.9,24.4,38.7,37.8,21.2,25.1,38.2,36.7,53.2,53.3,33.2,35.9,33.6,31.5,45.9,49.9,16.9,19.3,35.4,36.4,37.1,37.2,41.9,43.2,17.5,26.1,18,13,18.9,27.8
6127.91,26,4.14,-1.4,42.6,52.1,34.2,43.8,29.4,27.5,29.8,29.6,59.5,63,55.5,47.8,55.2,57.9,55.8,59.3,59.3,47.8,45.4,47.3,55.8,56.7,54.9,54.4,58.9,57.6,54,53.5,42.4,44.4,51.9,57.5,51.4,45.3,42.2,67.2,36.8,41.5,67.7,65.1,49.2,56.7,57.6,53.1,37.5,37.7,27,30.9,44.6,46.1,63.8,64.4,39,37.3,55.2,62.2,52.2,45.3,34.3,35.4,52.2,43.9,36.3,34.1,34.3,32.5,42.8,52.5,41.3,36.1,67.1,65.6,41.7,48,21.4,28.8,55.7,53.5,55.9,41.8,57,51.1,42.8,38.5,33.9,34.6,40.5,41,53.7,56.2,68.4,64,36.1,37.3,42.1,49.3,24.6,32.1,44.2,48.7,44,46.5,28.3,31.5,51.8,34.1,58,49.2,29.8,35.7,47.1,38.7,42.6,42.3,43.6,45.9,68.7,68.2,64.4,62.5,50.2,50.4,58.9,63.4,40.5,46,42.1,48.7,56,47.9,56.8,61.7,55.7,55.4,32.9,29.8,52.4,56.8,45.2,44.6,NaN,NaN,52.4,60.7,35.8,33,34.7,35.1,47.8,49.1,37.1,35.7,33.6,36,52.9,54.7,66,67.9,46.7,46.8,49.6,53.3,35.6,34.4,56.4,54.7,45,56.6,62.7,60.7,30.2,31.3,65,65.2,44.5,42.4,41.6,34.9,55.4,52.7,43.3,51.5,43.2,33.2,57,49.2,63.5,64,63.9,56.3,53.5,52.6,57.6,58.3,56.5,41.8,40.7,38.7,34.3,36,39.3,43.1,30.9,33,52.6,51.8,47.1,59.2,66.1,59.7,46.4,50.4,53.1,48.1,55,50.4,50.5,55.3,36.9,27,36.6,40.4,62.1,57.9,37.6,43,62.2,60.8,76.6,78.8,55.7,54.6,54.6,54.2,69.5,73.2,31.9,37.4,57.4,58.4,58.3,58.5,64,65.8,31.6,48.1,32,22.8,37,45.3
6151.62,26,2.18,-3.28,36.9,50.3,32.7,49.2,27.7,26.1,27.4,28.8,63.5,65.9,58.1,49.9,52.5,56.4,53.7,58.7,58.7,44.1,52.1,46.1,52.8,57.2,56.1,61.5,59.9,56.5,52.5,55,40,46.5,55.8,65.2,55.1,43.8,41.3,67.5,30.8,37.1,77.5,69.7,45.3,58.2,58.2,52.3,35.8,32.7,21.8,26.8,38.1,48.1,78.7,77.1,55.7,48.4,57.7,69.2,54.1,49.4,34.9,35.9,50.1,46.8,35,34.2,32,29.9,40.1,55.9,39.4,31.7,78.2,75.4,36.7,49,19.7,27.4,64.4,58.7,57.6,37.2,51.5,49.8,53.4,42.2,33.1,32.9,35.9,39.8,57.2,61.4,69.1,57.1,29,28.8,40.1,51.4,20.3,28.6,49.1,56.6,47.8,52.6,23.9,24.8,50.1,35.9,60,46.7,20.8,28.4,49,36.6,41.8,40.6,40.3,41.8,76.3,75.1,65.4,62,47,44.2,61.9,72.7,42.2,45.8,39.3,52.5,59.6,46.9,59.5,67.1,62.5,60.2,29.4,24.7,49.2,54.1,40.7,36.9,50.5,39.6,56,70.8,34.7,30.4,23.1,33.2,49.8,51.2,30,29.7,29.1,34.9,66.4,65.2,74.6,80.5,47.1,41.8,44.7,49.3,37.6,34.7,62.1,57.1,37.7,56,65.8,62.6,31.7,30.7,64.8,65.2,42.1,35.3,41.6,30.7,54.4,50,40.2,49.2,44.3,29.7,60.9,47.6,66.9,70.7,66.5,61.5,68.4,67.6,68.2,70.5,60.7,49.3,42.5,38.2,37.7,36.7,36,39.3,29.7,30,46.9,46.5,40.7,64.9,71.2,66.4,42.1,53,59.9,50.1,57.7,53,52.8,58.6,45.5,29.1,29.4,33.5,65.2,59.4,37.3,41.5,67.4,72.5,77.5,83.2,54.5,55.1,68.1,64.3,72.7,77.5,29.9,38.4,69.6,67.8,68.6,66.5,74.5,75.4,28.6,44.8,29.4,19.7,31.7,42.5
6157.72,26,4.07,-1.2,56.1,65.4,46.5,56.9,40.9,40,40.4,40.9,72.3,75.8,70.3,61.4,67.1,70.8,63.4,69.8,69.8,60.2,58.6,58.8,69,70.4,67.5,70.3,71.7,68.8,65.8,68.3,55.7,58.9,66.3,71.9,66,58.1,56.1,77.9,50.6,55.5,81.5,78.9,62.4,68.9,69.9,65.9,51.2,56.8,39.6,45.5,59.6,59.2,80.8,80.7,53,51.1,67.2,74.2,64.8,58,46.8,47.8,64.4,58.1,50.3,49,47.7,45.7,55.4,66.7,56.4,48.2,83,81.7,53.2,62.4,31,39.8,68.7,65.5,70.5,53.2,69.3,65.2,57.8,50.5,46.9,46.9,52.9,54.5,66.8,69.1,77.8,78.3,49.1,46.4,54.7,63,35.2,41.8,55.9,61.8,56.6,59.5,37.9,42.6,64.1,47.2,70.2,60.7,41.8,48.5,61,52.7,55.6,55.6,57.1,58.4,82.5,82,75.2,73.9,62.8,63.2,70.8,78.6,55,57.4,56.7,61.5,70.3,61,68.4,74.8,69.8,69,45.1,41.2,65.1,69.4,59.3,56.4,63.7,55.5,71.7,77.3,46.8,45.7,46.5,48.7,62.6,61.8,49.6,48.6,45.2,48.3,68.4,67.3,80.2,82.1,56.5,59.8,61.7,67.1,49.1,48.5,68.1,67.2,56.8,70,75.7,73.5,42.1,44,77.1,76.3,58.6,56.1,54.5,47.4,67.8,65.9,57.1,63.8,57.3,46.7,72.1,61.9,74.4,76.3,76.1,69.6,68.5,65.7,72.4,75.1,69.2,55.1,52.7,52.9,47,48.3,NaN,NaN,42.9,45.3,64.6,64.5,60.2,73.3,80.5,75.6,59.9,64.2,68,62.1,69.1,64.2,64.5,68.8,51,40,49.2,55.1,75,70.4,50.4,56.7,75.7,77.7,89,92.5,67.8,70.7,70.8,68.4,78.6,87,44.1,50.1,74.6,73.2,72.6,71.4,78.5,79.2,46.1,61.6,45.6,34.5,48.9,58.2
6165.36,26,4.14,-1.46,38.7,45.9,30,40.5,25.8,24.8,26.9,27.2,55.8,56.9,48.6,45,51.8,53.5,49.5,53.9,53.9,43.1,41.8,44.2,50.2,50.6,51.2,55.1,51.6,50.3,48.3,51.7,38.2,41.1,46.6,53.7,47.9,41.9,39.3,60.7,34,36.5,61.7,59.8,45.3,52.8,53.7,49.1,33.6,34.6,24.4,28.4,38.4,43.6,59.7,58.8,34.6,33.7,51.8,57.3,46.3,42,31.9,31.9,47.9,40.6,33.2,30.9,30.3,28.7,38.5,47.7,37.3,30.7,61.6,60.9,37.1,44.8,18.2,23.9,52.2,49.7,53,37.8,50.5,47.2,39.7,34.3,30.1,31.4,36.6,36.5,49.9,52,60.1,57,31.6,25.1,37.7,45.6,20.1,25,40.9,44.9,41.2,43.2,23.5,25.1,46.6,30.5,53.5,44.2,27.5,31.8,43.7,35,38.7,38.3,39.3,39.9,62.4,62.3,58.7,57.2,45.8,44.2,53.8,58.9,38.1,40.4,38.5,45,49.9,42.7,51.6,55.3,51.3,50.3,28.2,25.4,47.9,52.2,37.6,38.3,48.6,38.1,46.7,56.5,31.5,30.3,28.6,31.5,44.5,45.4,31.9,30.7,28.5,32,50.6,50.2,60.4,61.6,40.6,41.1,44.1,49.1,32.5,30.7,52.1,50.2,40.2,52.3,56.1,54.4,27,26.6,60.3,61.1,41.4,37.4,37.2,29.8,51.4,47.4,39.9,47.1,38.9,30.5,53.7,45.8,57.9,57.8,53.9,53.8,49,48.4,53.1,53.1,49.1,36.3,35.7,34.3,31.8,32,37.7,37.9,24.5,28.4,45.8,46.7,40.7,55,59.8,56.4,40.3,46.5,48,43.2,49.7,46.5,46.7,48.8,33.5,24,32.1,36.2,54.3,53.8,34.6,39.3,56.7,55.9,69.1,70.3,47.8,51.9,51,50.2,63.7,65.9,28.1,33.7,53.5,52.6,58.5,54.2,59.4,60.1,27.8,44.3,28.3,20.3,32.6,41.7
6170.51,26,4.8,-0.38,71.7,81.4,58.1,75.6,52.3,50.4,52.9,52.8,103.2,106.7,91.9,83.3,88.6,90.9,99.2,94.5,94.5,78.3,79.5,80.3,94.2,97.3,87.1,88.9,99.5,91.8,88.9,89.6,70.1,72.9,90.1,104.5,89.2,76.6,72.4,108.8,65.8,73.5,131.9,114.6,80.5,97,96.4,88.8,64.1,68.5,52.9,57.4,77.8,78,124.3,121.9,NaN,NaN,90.9,113.1,85.9,77,58,58.9,85.4,76,64.2,60.8,59.8,57.5,73.7,91.4,73.6,63.7,138.9,129.7,71,82.9,40,51.8,100.9,91.7,96,69.2,90.6,85,79.8,68.8,60.7,61.8,68.2,69.2,89.9,97.1,102.3,97.6,60.8,58.6,71,84.6,42.9,50.7,75.8,85.4,75.5,80.8,49.8,52.2,88.6,60.1,98,79.6,56.2,63,81.4,67.9,72.8,72.6,73.5,75.3,145.4,139.7,100.5,99.1,84.5,83.2,NaN,NaN,72.1,75.9,72.1,82.5,98.2,80.5,96.3,112.1,101.3,98.7,55.5,52.6,85,90.8,72.8,72.5,82.2,73.2,96,110.9,60.8,58.9,58.6,61,83.9,82.4,62.3,61,56.4,61.6,102,101.7,NaN,NaN,75.2,75.4,79.4,84.2,65,62.5,94.1,86.5,71.7,85.6,111.8,102.2,56.7,55.5,103.5,106.5,74.8,71.8,68.3,59.1,89.6,83.2,72.4,83.6,70.9,60.4,99.1,81.9,NaN,NaN,106,94.6,NaN,NaN,NaN,NaN,93.6,72.4,70.5,69.1,62.2,64.5,64.3,68.8,51.1,54.8,83.5,82.8,77.7,94.7,121.9,107.4,78.5,87,95.6,82.3,96.9,87,88.9,96.1,68.4,52.5,65.4,69.7,104.6,97.7,65.9,73.6,109.1,115.3,NaN,NaN,87.3,90.1,NaN,NaN,NaN,NaN,56.7,62.5,NaN,NaN,NaN,NaN,130.9,136.9,58.3,78.8,59.2,46.6,65.5,76.8
6173.34,26,2.22,-2.88,58.8,70.3,51.5,66.4,45.4,44.2,45.5,47.4,85.8,87.7,83.2,74,72.7,76.7,70.7,77.4,77.4,63.2,70,65.2,75.2,78.5,74.7,78.8,86.2,78.7,70.4,72.3,60.7,66.1,77.2,88.6,72.9,63.5,59.9,86.2,49.9,59.6,103.9,92,64.5,76.5,76.9,70.9,57.8,54.5,38.8,46.7,58.8,67.1,100.8,99.7,72.9,69.6,74.9,86.7,77.2,67.1,52.8,53.4,69.2,64.9,52.7,50.9,51.8,50.1,59.3,78.5,59.3,48.9,102.2,99.4,56.1,71,35.8,45.8,84.1,78,81.5,56.8,72.3,68.5,76.2,62.3,51.7,52.7,54.9,55.6,74.9,79.3,84.1,77.1,NaN,NaN,59.4,73.7,35.3,45.5,65.6,75,65.5,70.4,40.2,43.8,68.9,54.3,76.1,66.4,40.8,48.3,67.9,55.3,60.3,60.1,60.1,62.8,100.1,96.9,83.5,81,66.6,64.9,81.4,93.8,59.9,65.1,58.4,70.6,84.5,70.3,77.6,86.7,81,79.6,46.6,42,68.9,74.4,66.3,57.4,72.8,62.6,84.2,98.5,52,49.2,46.7,50.1,69.6,68.7,49.9,48.8,48.2,52.6,81,81.4,96.7,102.2,62,62,65,72.9,55.6,52.5,77.6,74.5,59.3,77.2,91.1,80,48.6,47.4,83.6,85.8,62,56.6,59.6,50.2,70.4,69.7,60.4,68.5,63.2,48.5,79.9,66.4,86.1,89.4,86.8,82.1,87.1,85.3,88.2,96.1,78.3,66.5,60.6,57.6,55.1,55.6,54.8,58.7,43.8,47.9,67.7,66.4,67,82.5,92.6,89.1,64.4,72.2,81.8,71.2,81,72.2,75.2,81,61.4,47.4,49.7,55.4,88.7,79.4,56.9,62.2,92.4,97.8,99.3,106.2,74.5,73.4,90.2,84.2,94.4,99.6,49,57.9,90.2,88.3,88.8,84.9,97,98.4,48.8,66.3,47.7,35.4,50.8,62.2
6180.2,26,2.73,-2.63,46.1,59.2,38.1,52.7,32.6,31.2,32.5,32.7,74.5,77,68.6,57,63.4,67.3,65.6,67.7,67.7,51.5,55.4,54.7,67,68.9,65.1,71.3,74.1,66.2,61,64.8,48.2,53.3,61.8,71.7,62.2,51.4,48.3,80.2,38.8,46.9,87.3,79.1,54.2,67,67.2,59.7,44.2,42.8,27.5,33.6,50.6,55,85.1,84,56.4,52.4,64.9,77.8,63.9,54.3,38.8,40.4,59,52.5,41,38.6,38.4,35.8,46.1,63.5,46.9,37.8,88,85.4,44.7,56.7,22.4,31.4,70.1,65,67.1,46.2,66.9,58.8,55.1,43.7,38.2,37.8,42.7,43.7,63.3,67.6,79,75.9,39.9,35.8,46.4,60.1,23.8,32.6,53.2,60.9,54.5,57.8,28.9,31.7,59.1,40.2,68.7,53.3,29.2,35.5,55,42.6,48.5,48.3,49.6,50.7,88,88,77.8,74.2,56.6,56.2,71.6,81.5,48.9,52.9,47,58.9,67.2,55.4,69.2,76.4,69.9,68.9,36,28,60.2,66.9,51.6,49.5,58.9,46.5,63.3,78.4,39.1,36.6,35,38.8,56.5,56.6,38.6,37.1,35.7,39.7,65.2,68.2,79.2,82.8,51.8,50.8,55.1,62.5,42.5,39.1,66.2,64.2,48.1,67.9,75.3,72.2,34.4,32,76.1,77.1,50.6,45.6,45.8,36.7,62,59.3,50.4,59.9,49.7,36.7,70.7,55.2,NaN,NaN,75.9,65.3,70.9,68.7,72.8,76.4,67,53,46.1,44.9,41.4,44.4,42.5,47.3,30.1,35.3,57.8,56.4,52.4,74,82.2,75.9,52.1,58.9,67.6,55.8,66.4,58.9,60.1,67.9,48.2,33.7,36.8,44.5,73.8,68.4,43.1,49,77.3,79.1,92.8,98.9,63.9,62.6,74.1,70.8,84.8,92.7,35.8,43.6,74.6,74.7,74.9,71.8,83.6,85.5,37.5,53.2,35.3,23.2,41,52
6187.99,26,3.94,-1.62,37.7,47.2,30.7,44.1,26.6,25.4,26.8,26.4,61.6,65,55.2,47.2,53,54.8,53.3,58.9,58.9,47,47.1,46.7,53.1,55.9,52.7,56.7,57.6,52.8,51.6,53.4,38.6,41.8,50.2,59.8,52.3,43.1,40.4,66.5,33.3,38.4,72,66.4,44.8,57.1,57.5,50.9,34.9,32.1,24.2,27,39.1,45.1,72.1,71.6,41.9,38.9,56.2,67.2,49.9,46.4,31.6,32.2,50.6,44.5,34.6,31.9,29.4,28.6,39.3,51.7,38.7,31.4,73.9,71,39.3,46.9,16.3,25,60.7,55.9,57.9,37.6,51.5,49.7,44.3,34.7,30.5,31.1,37.9,36.5,55.3,59.6,65.9,62.4,30.6,30.3,40.5,49.7,19.2,25.7,44.3,51.4,45,47.7,24.8,25.1,49.6,32,58.8,46.3,25.5,31.3,45.9,36,39.7,39.7,40.7,42.1,74.5,72.9,61.5,59.2,48.4,46.4,59.8,68.6,39.2,43.8,38.7,48.7,54.6,45.4,56.5,64.7,57.9,57,33.3,27.9,47.8,52.6,45.6,42.9,52.3,42.6,51.3,63.5,32.9,31.3,31.7,33.2,48.3,44.5,35.9,33.6,31.7,35.4,59.8,58.8,73.5,78.2,45.6,46,47.2,50.2,33.3,31.3,57.5,54,40.9,52.5,70.3,60.4,30.6,26.7,64.8,67.1,41.3,36.9,41.6,33.5,51.9,47.8,42.7,49.7,40.3,30.1,58.5,46.5,64.3,68.4,62.5,60.3,61.2,58.9,61.6,65.3,54.9,41.5,37.1,37.7,33.3,34.4,36.9,41.5,30.7,32.4,46.8,47.3,41.9,58.3,69.7,62.4,41.1,48.5,56.6,46.1,53.6,48.5,50.4,54.5,36.8,24.3,31.6,34.9,64.2,55.7,34,41.9,62.6,64.9,78.1,84,50.8,53.7,61.9,58.5,71.1,77,27.5,33.6,61.2,63,65,60.8,69.3,71.5,26.3,45.3,28.4,20.2,31.5,42.9
6200.31,26,2.61,-2.42,63.7,74.8,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,80,84.5,NaN,NaN,NaN,NaN,77,78.3,65,70.1,81.1,92.2,79,67.9,64.7,93.4,56.4,63.7,106.9,96.7,69.9,82.9,83.2,76.6,63.2,59.8,44.2,50.8,66.4,70.7,103.9,101.7,77.7,72.3,NaN,NaN,NaN,NaN,NaN,NaN,73.6,69.4,57.7,55.8,56.3,53.8,64,82.1,63.4,54.3,106.5,103.4,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,79.3,72.9,75.4,63.5,56.8,57,59.6,60.6,79.5,83.7,89.5,85.6,53,52.6,NaN,NaN,39.6,51.1,NaN,NaN,NaN,NaN,NaN,NaN,73.4,58.2,83.8,71.1,44.9,53.3,72.5,60.5,64.9,64.5,66.2,68,106,102.3,90,87.6,73.5,70.6,86.3,99.3,64.1,67.1,63.7,75.4,88,73.2,81.4,91.5,85.7,83.2,47.4,47,74.3,79.8,70.4,66.9,76.6,68.3,89.9,99.1,56.6,53.8,51.7,56.1,73.6,73.7,54.9,53,52.9,57.2,87.1,87.4,101.9,107,67.2,68,69.5,76.9,59.5,57,82.7,78.9,NaN,NaN,95.9,86.6,53.7,52.7,90.9,90.3,68,61,61.3,54.3,76.8,76.4,65.2,75.2,65.5,55.3,86.1,70.8,91.5,95.1,92.3,83.6,92.5,90.3,94.2,97.5,83,72.6,64.5,63.3,59.8,60.4,60.6,62.2,50.9,54.1,72.9,71.1,68.5,89.4,96,92.8,72.1,77.5,85.8,75.6,84.7,77.5,78.6,84.9,66.7,51,55.8,60.3,91.4,83.1,63,65.3,95.3,101.7,107,115.1,78.8,79.6,94.5,90.9,98.4,106,52.8,60.8,95.9,90.6,96.3,89.3,101.7,102.7,53.4,71.4,53.7,40.9,55.1,66.3
6213.43,26,2.22,-2.52,73.1,85.8,67.8,81.6,63,62.9,62.1,62.2,104.5,110.2,102.7,94.9,86.8,92.6,85.8,91.3,91.3,78.8,86.9,83.1,92.5,95,89,92.6,106.2,96.9,85.1,85.7,75.7,80.5,94.5,107.6,88.6,77.8,75.5,100.3,66.3,74.5,123.8,111.9,79.3,91.8,91.7,84.9,71.6,72,57.2,61.9,74.5,81.2,124.3,124.5,92.2,86.1,90.3,105.2,93.7,84.1,69.6,69.1,82.3,79,68.2,67.9,67.6,66.1,75.3,96.4,78,64.6,124.7,120.4,73.7,89.6,51.3,61.6,103.3,97,101,75.5,86.7,86.3,82.4,71.4,66.7,67.4,68.5,69.2,89.7,94.3,96.9,93.1,67.1,64.2,78.5,94.1,51.1,56.9,81.3,93.8,82.7,89.3,60.1,63.4,85.3,69.8,89.8,79.7,56.1,64.1,83.1,70,75.8,74.9,75.1,76.2,119.4,114.5,98.6,93.9,83.1,80.5,98.1,113.3,73.4,77.7,73.4,85,103.4,87.1,92,103.6,96.6,94.5,63.1,56.9,82.9,88.1,82.5,75.8,88,78,114,121.5,67.4,64.7,64,67.9,86.7,83.6,NaN,NaN,65.7,67.1,92.8,99.1,118.2,127.1,78,77.6,79.8,86.7,69.9,67.5,92.4,89.1,77.2,92.6,107.1,97.8,64.6,62.9,98.1,99.6,77.1,70.1,73,65.6,87.3,83.8,77.6,87.2,78.1,65.5,98,80.9,101.5,106.2,101.4,95.4,109,105.9,107.6,115.1,93.5,81.8,73.4,71.1,69.9,71.2,70.5,72.7,61.1,64.9,81.6,80.8,79.6,93.7,109.1,106.5,83.8,91.2,101.5,91.5,97.4,91.2,94.5,100.4,77.5,61,67.1,70.1,105.9,95.1,70.7,76.5,112.2,121.5,115.7,127.1,86.7,87.5,108.8,103.9,105.6,117.6,65.1,72.5,109.8,105.8,104,99.9,118.8,119.3,64.8,80.2,64.4,52.6,67.2,77.7
6219.28,26,2.2,-2.43,83.4,94.9,74,88.1,66.9,66.9,69.6,68.6,114.1,115.8,109.2,100.4,97,100.1,94.3,99.9,99.9,85.5,93.1,89.8,100.6,105.8,97.5,97.2,110,104,93.3,95.7,83,88.2,103.7,117.2,98.1,86,81.6,111.4,73.7,82.1,135.5,121.6,87.7,100.8,101,93.3,78.6,80.6,63.7,69.4,84.1,88.1,132.7,131.7,102.2,93.7,97.6,113.5,103,89.1,76.2,73.8,91,85.9,74.8,74,75.5,73.4,82.9,105,85.5,72,136.3,133.2,79.9,96.3,58.2,68.2,113,103,108.1,79.4,96.4,91.5,95.2,81.9,73,74.8,77.6,78,97.1,102.9,107.8,105.7,75.5,69.9,84.6,100.7,58.9,67.8,86.8,100.1,87.8,94.5,63.8,69.2,95,77.1,101,85.9,66,71.7,90.4,77.9,82.2,81.3,83.7,85.5,131.6,127.2,108,104.2,91.1,89.5,107.3,125,81.8,87.6,81.1,92.4,111.9,94.8,101.3,113.8,107.9,104.5,70.6,65.1,91.8,101.6,90.8,84.2,97,87.3,118,128.6,74.1,70.9,69.8,73.4,93.3,88.8,73.8,73.3,71.4,73.6,109.6,107.8,127.5,136.9,84.2,84.9,85.9,94.6,77.1,75.1,98.5,96.5,83.8,99.9,115.6,104.8,72.3,72.5,108.4,109.6,85.7,79.6,79.6,73.1,95.1,91,84.4,91.8,85.1,73.3,104.8,87.4,102.6,116.3,110.9,105.3,118.3,116.7,117.7,125.1,103.5,89.5,81,79.8,77,77.7,77.1,81,68,71.6,90.9,90.5,86.4,105.8,118.4,115.6,90.9,98.5,109,96.1,107.4,98.5,101.2,108,84,69.1,73.9,79.1,115.1,103.4,77.3,83.4,120.2,129.3,128.7,142.6,97.5,97.9,115.9,113.5,117.4,130.9,71.8,79.4,120.1,116.7,117.6,110.3,129.1,131.8,71.9,91.2,72.3,60.3,74.2,84.8
6229.23,26,2.85,-2.83,30.9,42.2,23.9,36.2,20.7,18.4,19.9,20.5,52.6,54.9,43.9,37.9,47.1,50.1,44.4,51.1,51.1,36.6,36.6,37.2,45.7,46.4,47.2,48.2,49,43.5,42.2,45,32,36,41.8,50.5,43.9,34.5,31.4,58.9,26.6,31.1,63.3,57.7,36.3,47.8,49.2,42.2,29.7,29,17.5,20.8,34.1,36.6,59.9,59.2,35.8,32.7,46.9,56.2,43.3,37.8,25,26.4,41,35.8,26,25.7,24.7,23.5,31.2,43.8,29,23.2,63.8,62.6,31,38.7,12.6,19.9,49.4,46.2,47.7,30.4,45.2,39.9,37.7,28.3,23.1,24,31.2,30.6,45.1,49,58.2,52.4,24.3,22.1,31.3,40.8,11.5,19.9,35.6,42,35.4,38.9,18.7,18.5,40.2,24.9,49.6,36,19.2,23.3,36.8,26.8,31.3,31.9,31.3,33.5,64,62.6,57.1,54.2,39.6,37.7,51.2,59,31.1,35.4,30.6,40.1,46.7,36.9,47.6,55.1,49.1,48.8,21.7,18.6,41.2,46.7,35.7,31.1,38,31.1,43.5,55.2,23.8,22.1,22,24.9,38.7,35.4,23.9,22.9,22.4,21.8,48.7,48.4,59.1,62.7,35.4,34.5,38.5,43.4,27,24.2,48.1,46.1,32.7,49.9,54.8,51.9,21.3,19.4,56.9,57,35.8,30.4,30,25.4,42.9,42.8,33,40.7,33.2,22.9,50.8,38.3,54.7,56.9,53.9,48.1,50.8,49.5,51,53.9,46.6,34.9,29.3,28.1,25.3,26.5,NaN,NaN,18.9,22.7,39.9,38.2,35.8,54.4,59.2,53.2,33.3,40.6,44.6,38.2,45.2,40.6,42.3,45.2,31.2,18.3,24.6,30.2,51.9,48.8,28.5,32.3,54.6,57.5,68.9,73.4,43.9,46,50.7,50,62.9,65.7,21.7,28.1,53.5,50.3,53.4,52.3,61.3,62,23.6,37.5,21.7,14,24.6,34.9
6240.65,26,2.22,-3.29,37.7,50.2,30,46.2,24.9,24.3,24.4,27.6,57.2,60.3,55,46.7,52.3,55.7,55.2,55.8,55.8,42.5,49.3,42.6,57.9,55.2,54.2,56.6,71.3,66.7,49.5,52,39,46,49.7,60.1,51.2,42.6,38.4,63.4,30.5,38.5,72.4,65.1,43.8,53.1,53.9,50.5,36.3,36.9,21.7,26,NaN,NaN,73.7,70.2,52.8,48.5,52.1,65.6,60.5,47.7,31.8,33.4,48.6,43.4,32.6,28.4,30.8,30.4,37.9,52.1,40.4,31.2,74,71.7,34.2,45,16.7,23.5,61.7,56.5,53.3,35.6,54.2,45.7,47.2,38.7,31.6,31.1,31,28.9,55,59.8,62.4,65.3,28.9,26.6,39.5,46.7,16.8,25.7,46.2,54.5,45.5,48.8,22.3,26.8,47.5,33.6,54.6,44,21.4,28.5,44.9,34.7,39.3,40.1,38.7,41.2,72.9,71,61.3,58.1,47.2,47.1,57.5,69.3,39.5,42.5,38.2,48.2,57.6,45.7,55.2,63.6,58.6,59,25.8,24.1,49.4,54.9,43.4,40.1,48.1,43.5,60.7,68.6,31,28.7,26.7,31,47.4,48.9,30.6,28.7,27.1,31.9,62.1,61.6,72.1,77,40.6,40.4,42.5,50.1,34.5,31,58.4,54.6,34.9,55.7,61.6,55.8,27,29.1,59.9,60.2,41.4,39,38.8,27.9,50.3,48.5,38.8,46.5,42.4,29.7,57.4,46.4,64,67.5,62.9,54,65.9,64,63.9,66.6,58.3,46.7,39.2,36.3,33.2,35.6,33.2,37.2,25.1,25.9,46.8,46.5,42.2,57.6,68,61.7,NaN,NaN,56.2,44.9,NaN,NaN,49.9,54.4,42.4,26.8,28.8,36.2,63.1,53.7,34.6,39.7,63.9,69.3,75.1,80.9,51.6,53.1,65.4,62.7,66.1,71.4,29.1,36.8,64.8,61.4,65.4,62,70.8,71.7,29.6,43.5,28.8,19.5,30.6,42.7
6265.13,26,2.18,-2.55,77.3,88.8,68.7,82.6,63.5,62.3,63.3,64.2,104.1,107.8,101.6,91.6,87.4,93.1,90.6,93.1,93.1,79.8,86.6,84,95.1,99.3,90.9,94.2,105.2,101.4,89.9,90.3,78.3,83.3,96.2,110,93.1,80.5,77.8,107.1,69.1,77.1,127.4,114.6,83.1,95.6,95.8,88.3,76.1,74.1,59.6,65,78.7,83.3,124.9,122.7,96.8,89.4,91.1,107,96.7,83.7,70.4,72.6,86.9,82.2,75.9,69.8,71,67.6,77.3,98.2,79.1,67.9,128.3,124.8,74,88.4,54.3,63.1,104.3,96.7,99.2,74.1,92.3,83.8,92.3,78.2,70.1,70.3,73.7,75.8,92.3,97.2,101.2,95.5,70.7,67.2,77.7,90.8,54.6,64.9,83,94.8,82.8,88,60.1,62.4,88,72.7,96.1,82.4,59.9,67.2,86.1,74.1,78.5,77.8,78,80.6,129.2,124.7,102.7,98.6,85.5,82.6,102.1,119.5,78.8,80.2,76.3,88.5,105,88.7,96.5,110.6,101.4,99.1,64.9,61.3,86,91.5,86.4,78.8,87.9,80.8,108.2,120,69.3,66.1,65.3,69.4,88.6,86.3,69.4,68.1,70,71.1,104,102.7,120.1,129.2,80.6,81.4,82,89.1,72.3,69.7,95.2,90.9,77.3,95.4,114,100,69.1,70.4,105,104.3,80.3,73.3,75.7,69.9,89.7,88.4,81.9,86.5,80.6,68.3,100.6,83.9,106.7,112.1,105.9,98.8,113.9,111.4,109.3,118.4,95.6,83.8,78.4,76.6,72,72.7,74.9,73.5,64,67.6,84.8,85.5,80,98.7,117.5,108.3,85.8,92.8,103.3,92.2,99.2,92.8,94.7,101.3,79.5,63.2,68.3,73.2,107.2,98,72,77.9,113.2,119.9,125.3,142.2,89.4,90.5,113.2,110.3,113.7,127.4,67.8,76,114.7,110.7,111.5,104.6,125,125.3,68.8,83.5,66.4,55.3,68.1,79.3
6271.28,26,3.33,-2.7,17.4,24.1,13.1,21.8,10.5,9.8,11,12.3,37.9,39.1,30.4,23.7,28.7,30,29.7,33.1,33.1,21.7,23,23.7,30.1,32.1,26.5,31.1,32.8,28,26.3,27.9,18,21.2,26.9,34.3,28.3,20.4,18.2,41.6,14.1,19.6,46.5,40.4,22.1,32.6,32.7,26.7,17.6,14.2,9.5,11,19.8,22.5,45.2,45.1,20.8,19.1,28.1,38.1,28.8,23.5,13.2,14,26.9,20.8,13.6,11.5,12.5,11.6,17.2,28.2,17.3,13,47.1,44.2,18.1,25.7,5.4,10,33.2,28.8,33,17.4,31.9,26.6,24,14.7,13.2,12.4,15.2,15,29.6,33.2,35.2,32.4,13.8,11.4,18.7,25.5,8.8,11,21.2,25.5,20.7,24.3,9.5,11.2,25.3,13.1,33.9,22.6,10.9,12.1,22.6,16.4,19.3,17.9,19.7,20.1,48.3,48.2,37.7,35.6,24.9,23,35,42.7,17.6,20.9,17.3,24.1,30.6,22.5,32.5,38.5,33.7,33,NaN,NaN,25.9,30.3,NaN,NaN,27,19.1,25.5,37.4,13.2,12.7,10.9,13.6,29.3,28.7,13.8,13.5,NaN,NaN,33.9,33.3,43.9,45.6,20.5,18.9,22.4,25.9,14.7,13.9,32.1,29.1,19.2,30.3,42.7,34.6,11.7,10.9,39.9,36.7,19.5,17.8,17.2,13.8,27.5,26.4,22,27.9,18,12.4,34.8,23.9,40.1,42.4,37.3,31.7,33.1,33.5,35.4,37.5,30.9,19.9,17,16.5,16.1,15.4,16.1,19,NaN,NaN,24.7,24.8,20,36,43.3,36.1,19.8,26.2,28.7,24.8,30.2,26.2,26.4,31.2,19.2,11.4,13.1,15.8,36.3,32.3,13.1,19.2,36.7,39.6,53.6,56.3,28.1,29.2,34.3,32.7,44.1,49.4,10.5,15.5,35.7,37.3,36.7,36.2,44.2,44.9,10.3,22.3,10.9,6.3,15.4,21.1
6322.69,26,2.59,-2.43,66.1,78.7,58.4,73.2,51.9,50.1,52.3,53.7,92.9,96.9,90.1,79.1,81.3,87.5,80.8,86.1,86.1,71.5,76.1,73.8,83.7,87.3,82,88.8,93,87.7,81.2,81.7,68.8,73,84.6,95.8,82.3,71.3,67.7,96.7,60.2,66.3,111.1,101,72.9,85.8,86.3,79.3,64.6,63.2,47,53.3,67.7,74,107.6,106.1,81.3,74.1,85.2,98.2,80.5,74.2,60.3,59.6,76.9,71.7,63.6,64.2,58.7,57.8,66.4,84.6,67.3,58.1,110.7,107.8,63.8,76.9,41.3,53.3,92.5,85.6,83.3,62.7,87,81.4,78.7,67.3,59.9,59.5,62.6,66.5,82.9,88.4,94.2,91.7,56.9,54.3,66.3,80.2,41.2,52.9,72.9,82.3,74.2,78.8,50.3,50.1,78.5,62.8,87.2,75.7,48.6,56.5,75.7,63.5,67.7,67.5,67.3,70.2,108.5,106.3,91.8,89.2,75.3,73.8,90.7,102.9,68.2,71.3,66.3,77.5,89.5,76.8,86.4,96.1,93.1,91.7,52.7,49.4,76.8,82.3,72.4,68.6,78.5,71.1,90.5,101.6,59,56.7,55.1,58.7,80.6,79.6,57.4,54.6,55.1,60.1,93.4,92.8,105.3,111.4,71.9,71.8,74.7,80,62.5,59.8,84.7,81.4,70.2,87.8,99.2,90.9,54.6,54.9,93.2,92.2,70.6,63.4,66.5,57.2,81.4,78.7,74.7,80.8,69.6,57.8,89.3,74.7,95.9,98.6,96.5,87.8,96.4,94.2,96.1,100.2,84.9,72.9,67.8,65.4,62.2,64.1,64.1,65,51.7,56.6,76.6,76,70.5,90.6,101.5,95.4,72.9,80,89.8,78.8,87.1,80,81.5,87.7,68.9,52.3,57.9,64.6,96.4,87.3,63.9,68.9,98.7,104.6,108.6,117.9,80.8,81.2,98.4,93.2,102.3,109.7,55.7,65.1,98.2,95.6,96.4,91.7,106.2,107.3,56.9,73.9,56.1,43.4,58.8,69.2
6335.33,26,2.2,-2.26,88.1,100.4,80.2,95.3,74.9,73.5,75.4,77.3,118.8,120.8,117.3,107.3,99.4,104.8,103.4,105.7,105.7,93,101.3,96.2,111.3,114.1,103.7,103,121.9,115.1,100.8,102.2,89.3,94.8,110.9,126.4,105.7,93.3,89.5,119,81.4,89.2,148.4,129.3,93.5,108,108.7,100,88.4,87.7,71.8,76.3,90.8,96.5,144.2,142.2,115.9,105.8,104.3,122.5,108.2,96.7,83.1,82.5,98.7,93.2,82.4,81,82.7,80.9,89.7,114.1,92.6,81.2,150.9,144.2,86.5,102.2,67.2,76.2,120,111,114.1,85.5,102.3,97.5,104.2,89.9,81.5,81.7,84.1,86.4,104.9,111.6,114.4,110.6,84.8,80.8,90.1,103.6,68,76,95.2,108.3,97.1,102.7,71.3,75.4,100.6,83.8,108.2,93.5,72.6,79.4,100.2,85.2,89.7,89.3,90,92.5,147.8,142.5,114.5,110.2,98.7,94.8,118.3,136.7,90.5,94.5,88.2,99.7,120.1,102.9,110,126.3,116.9,113.5,77.2,72.2,98.3,104.1,98,92,104.3,93.5,123.8,136.8,80.7,78.1,77.5,81,101.5,99.7,81.7,81.7,NaN,NaN,119.9,119.3,135.4,145.5,91,91.6,93.3,101.6,84.6,82.5,108.4,104.1,91.7,105.8,127.2,112.9,79.5,82,114.9,115.3,92.1,86.9,88.6,81,102.5,99.6,91.6,97.7,91.2,80.8,114.9,96,119,127.4,121.1,114.3,134,130.6,126.2,137.9,111.2,98.6,87.9,86.3,83.3,86.3,85.6,88.4,83.4,80.2,97,95.1,92.2,111.8,129.4,123.6,96.4,106.2,118.5,102.9,115.2,106.2,109.6,116.4,93.8,76.1,80.4,85.9,122.4,110.5,86.1,91.3,128.6,138.6,138.9,157.8,102.9,103.6,130.5,127,126.4,139.4,79.4,88,133,127.2,125.4,120.3,143.5,146.4,81.1,98.3,79.9,68.9,81.2,92.6
6344.15,26,2.43,-2.92,56,69.6,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,80.4,82.9,NaN,NaN,NaN,NaN,NaN,NaN,56,61.2,75.5,87.4,72.4,60.1,NaN,NaN,46.1,56,108.1,98.2,64.3,80.1,80,71,50.4,50.7,33.7,39.2,61.2,62.8,104,106.4,63.8,58.1,NaN,NaN,NaN,NaN,NaN,NaN,69.7,60.8,46.2,44.9,46.7,42.6,55.9,77.5,57,44.9,110.1,105.5,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.1,50.7,44.5,45.7,49.5,53.1,69.2,77.7,96.1,92.4,46.6,44.6,NaN,NaN,28.4,40,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,34.6,44.5,63.7,50,57.8,56,NaN,NaN,110.3,106.5,88.7,84.9,67.7,68.1,84.7,98.8,NaN,NaN,55.9,67.5,83.8,66.1,80.2,90.5,81.6,80.5,40.8,34.4,70,80.3,60.8,59.1,72,60.5,83,98.9,45.5,40.4,42.4,43.9,67.1,66.3,46.6,46.4,42.1,46.5,77.5,78,NaN,NaN,61.2,59.9,62.3,72.7,48.8,45.5,77.2,73.1,NaN,NaN,NaN,NaN,39.8,37.2,NaN,NaN,57.9,54.5,52.4,43.4,NaN,NaN,59.2,66.6,57.3,43.3,82.4,64.3,NaN,NaN,NaN,NaN,84.6,82.8,NaN,NaN,NaN,NaN,54.4,51.6,47,49,50.6,58.8,39.1,40.8,69.3,68.6,59.3,85.4,NaN,NaN,64.1,71.6,NaN,NaN,81,71.6,72.9,82.4,55.9,37.1,44.6,51.4,NaN,NaN,50.1,56.4,95.9,98.2,114.4,127.6,NaN,NaN,NaN,NaN,NaN,NaN,41.4,50.4,NaN,NaN,NaN,NaN,103.7,107.4,43.7,65.4,44.1,28.5,46.2,59.7
6380.74,26,4.19,-1.32,46.1,54.5,37.3,47,32.6,31.3,32.3,33.2,63.3,65.6,56.6,50.3,58.3,61.6,58,62.3,62.3,49.2,49.1,50.2,56,59.6,58.5,63.2,63.5,58.4,56.5,58.6,45.4,47.9,54.2,59.4,56,49.3,45.3,70.5,38.9,45.1,69.7,67.4,51.9,59.8,60.6,56.2,42.1,44,30.8,33.6,48.1,49.5,67.1,67.6,41.4,41,58.7,65.9,55,49,37.7,38.4,54.1,48.2,43.2,44.6,38,34.9,44.8,54.4,42.6,38.8,69.7,68.4,44.7,51.9,22.6,31.7,59,56.4,60.7,45.2,59.1,56,44.4,39.9,37.2,37.3,46.4,44.5,57.5,60.2,76.3,74.9,44.5,39,44.8,51.9,31,37.9,48.1,51.3,47.4,50,30.6,32.8,52.6,36.7,63.3,50.1,33.4,38.5,50.5,42.2,44.9,45.3,47,47.3,72.2,72.3,66.5,65.1,53.5,53.5,61,66.9,44.3,47,45.3,52,58,49.4,59.7,64.4,58.5,57.5,39.7,38.2,54.5,59,50.4,47.9,57.6,51.9,52.1,63,42.3,37.9,39.6,40.8,53.1,53.2,44.7,42.9,37.1,44.1,60.6,60.1,71,71,52.5,53.3,55.3,60.3,39.7,38,60,59.5,47.5,59.1,67,63.8,34.1,31.9,67.7,70.2,48.6,44,46.8,41.6,57.4,57.4,49.3,52.8,46.9,37.3,61.1,52.9,65.9,67.7,67.2,61.7,55.3,54.2,60.6,61.2,56.7,45.7,44.3,42.2,38.1,41,43.7,49.3,43.3,41.5,55.4,53.8,50.4,63.9,71.3,65.2,50.5,52.8,58,51,56.9,52.8,54.1,57.2,40.7,29.7,39,43.6,64,60.5,41.1,46.6,63.9,62.6,80.7,82.2,58,59.7,57,55.8,72.8,76.3,34.6,40.2,63.4,60,61.5,62,67.1,68.3,36.7,50.5,35,24.9,40.5,48.9
6419.95,26,4.73,-0.24,79.2,87.2,65.6,79.3,61.5,58.8,65.9,64.9,NaN,NaN,101.6,99.6,96.8,93.6,NaN,NaN,105.3,87.1,80.2,87.1,95.8,99,96.5,96,124.5,110.4,91.2,93.7,76.3,77.7,96.2,105.6,92.9,82.3,78.7,104.6,72.8,80.6,116.7,109.6,87.4,96.2,96.1,92.4,70.2,78.9,61.1,65.9,85.3,82.9,112.9,113.7,75.5,72.7,94.2,105.2,100.1,82,67.7,66.9,89.9,80,69.8,68.1,67.1,64.4,80.9,93.6,82,73.4,123.9,120.5,80.3,93.4,50.2,63.1,100,98,105.9,77.8,93.7,89,80.4,69.8,67,67.5,76.1,75.4,89.6,93.5,NaN,NaN,72.4,70.8,78.9,92.4,53.7,61.4,80.1,91,84.4,85.5,58.9,68.7,95.7,66.1,96,83.9,66.5,69.7,86.2,74.5,78.9,78.5,81.6,82.1,122.5,121,97.3,96.2,90.2,91.8,103.3,108.3,77.3,80.6,79,83.1,97.2,85.8,93.8,106.5,99.1,97.3,67.3,62,90.3,96,83.8,81.4,89.9,82.8,98.2,106.7,67.7,66.6,67.5,68.8,88,84.7,71.4,69.4,65.1,68.9,94.9,94.6,113,116.7,82.8,81.5,85.2,91.3,69.3,68.2,92.6,86,84.5,89.8,105.8,99.5,63.2,61.7,102,100.5,81.5,81.7,75.1,67.7,91.3,88.7,80.4,88.1,77.3,68.1,101.5,86.9,102.5,104.3,105.1,98.7,96.3,91.8,102.6,109.9,93.3,78.1,74.9,73.4,67.4,69.6,72.5,77.7,64.1,65.6,90.3,90,83.6,97.2,113,108.1,88.1,92.8,97.7,90.1,95.8,92.8,95,96.5,70.1,58.4,73.1,77,105.9,100.3,71.9,77.4,107.5,107.6,119.8,128.4,92.7,93.3,102.4,100.2,107.9,115.7,63.9,68.3,106.3,101.7,105.7,100.8,117.4,120.2,65.9,86,65.9,54.9,72.3,82.2
6481.87,26,2.28,-2.98,55.9,68.5,45.1,61.6,40.2,38,39.8,40.8,80.1,80.8,73.3,63.7,68.1,74.1,69,71.3,71.3,58.4,65,60.6,74.6,77,70,73.8,78.7,71.9,70,71.5,58.6,64.7,73,83.2,71.7,58.8,58.2,86.9,46.1,56.6,97.2,87.8,63.5,74.6,75.4,68.2,NaN,NaN,40.1,42.3,NaN,NaN,91.9,91.6,69.1,64,69.2,82.8,66.2,62.4,46.9,48,65.5,61.1,NaN,NaN,48.8,47.2,56.5,75.4,58.5,51.5,97.1,94,48.4,61.3,28.4,38.9,79.2,73.7,71.3,49.8,72.5,66.5,65.7,55.6,48.4,48.7,49.5,51.6,72.1,77,85.1,87.7,48,44.9,53.2,64.1,31.3,42.4,60.8,69.8,60.9,65.8,34.5,36.7,67.3,52.4,74.2,61,39.3,45.2,64.6,52,56.3,56.2,NaN,NaN,96.7,94.9,82.2,78.9,65.2,65.6,79.9,90.5,56.8,61.8,54.9,67.6,78.7,64.6,77.4,86.8,77.9,76.5,39.8,35.1,68.1,73.8,58.6,55.5,63.9,55.1,77.1,89.3,47.3,44.4,41.2,45.7,91.2,87.9,44.9,42.5,42.3,47.5,78.7,78.2,89.7,95.8,58.4,58.4,59.5,69.6,53.3,49.4,73.5,69.9,53.2,71.4,83.6,77.2,45.5,44.3,82.6,83.1,NaN,NaN,54.8,44.6,67.3,67.4,NaN,NaN,59.8,46.6,76.5,62.9,84.3,88.8,83.4,74.8,85.2,82.9,83.7,87.1,74.8,63.1,55.6,54.2,50.5,52.8,50.5,56.4,NaN,NaN,66.4,68.3,61.3,77,88.1,82.2,63.2,67.8,77.1,65.4,74.5,67.8,69.2,76.3,58.8,43.1,45.2,56.6,79.5,74.5,52.8,59.2,85.2,91.8,99.6,108.9,69.1,70.8,84,82.4,90,97.6,45.3,54.9,87.4,82.2,84.2,80.9,93.6,94.3,NaN,NaN,44.6,31.7,49.7,58.9
6498.94,26,0.96,-4.7,29.4,43.9,26.8,47.2,22.2,20.5,18.9,20.4,61.6,64.1,58.2,44.9,46.1,50.4,54.9,53.3,53.3,36.4,50.8,40.7,50.7,54,50.4,57,57.6,49.4,46.3,48,33.1,43,50.7,66.2,53.5,37.5,34,68.1,23.3,32,84.2,70,36.6,54.7,55.5,45.9,30.5,22.5,14.5,20.2,29.6,44.6,81.5,80.5,60.9,54.7,53.6,69.4,51.1,47.1,27.7,29.7,42.9,42.3,26.8,24.1,25.8,24.7,32.5,52.8,33.7,24.5,85.4,81,26.8,42.5,13.6,21.2,64.1,56.7,53.6,28.6,48.2,42.6,52.3,36.7,25.7,27,25.5,29.2,56.4,62.1,57.5,54.4,23.2,21.3,33.9,46.5,11,21.1,45.2,56,44.5,50.1,17,17.8,42.8,30.6,56.3,40.2,13.7,20.9,44.8,29.5,35.5,35.9,32.1,34.6,84.9,81.5,64.5,59.5,40.9,36.2,61.8,76.8,35.7,41.6,31.9,51.1,58.8,43.7,59.1,69.1,63.7,61.9,15.8,17.2,42.5,48.7,40.4,34.4,47.9,38.3,55.9,76.3,27.9,23.8,19.3,26.9,44.8,47.7,21.7,21.8,22.7,27,66.9,66.9,76.8,84.2,34.3,35.4,36.3,43.2,31.8,27.4,60,53.6,28.6,51.7,66.3,58,24.5,23.5,63.4,62.3,34.4,26.7,34.5,21.9,48.2,45.7,36.7,43.9,36.4,22,58.4,40.1,66.5,72.2,66.4,57.5,74,72.1,68.9,74.4,61.1,48.3,36.7,32.9,32.4,32,27.1,29.7,16,20.9,42.3,41.4,35.8,62.1,74.3,64.8,37.6,47.9,61.1,47.6,55.4,47.9,49.3,57,44,23.9,22.1,25.7,63.1,55.4,30.7,35.7,67.5,77.9,81,91.8,48.7,50.2,72.9,69.5,74,80.2,25.1,34.3,72.3,67.9,73.6,68.1,79.1,81.3,NaN,NaN,23.3,14.2,23.5,35.4
6593.87,26,2.43,-2.39,74.3,87,65.7,81.2,60.5,59.2,61.8,61,101.3,104.7,95.2,87.3,86.8,92.6,89.4,93,93,79.5,85.7,80,91.6,97.1,90.5,92.3,97.9,93.6,88.4,89.5,75.6,82.2,95,108,92.8,80.6,75.2,105.9,65.6,75.6,126.8,112.8,80.6,94.2,95.6,87.1,73,70.4,54.5,61.7,73.3,83.2,123.8,122.8,96.5,87.5,91.7,107,90.8,82.4,68.4,68.7,86.6,82.2,69.4,67.1,68.6,66.6,75.9,96.7,75.5,63.7,128.6,123.4,71.9,87.6,50.7,60.3,101.7,94.5,98,74.1,88,84.6,93.1,77.5,67.4,67.9,71,71.7,93.6,100.8,106.8,99.4,NaN,NaN,74.5,88.7,54.1,64.6,81.4,91.9,80.7,85.6,55.6,56.5,86,68.9,98,81.5,57.4,64.5,85.1,70.9,77.4,77.8,75.4,78.2,126.5,121.7,103.2,99.5,83.9,80.8,101.9,116.7,76.8,80.1,74.5,87.7,101.9,86.4,96.2,107.6,99.4,98.7,74.1,66,87,92.1,78.6,82,98.2,85.6,105,118,67.1,66.5,62.5,67.4,85.3,85.7,NaN,NaN,64.9,69.5,103.6,103,119.8,128.4,NaN,NaN,81,89.1,69.6,67.4,96.4,93.5,75.3,92,113.1,100.9,64.2,65.5,103,102.2,79.8,71.5,76.5,67.9,90.6,87.2,77.1,86.8,77.8,66.7,99.6,82.8,107.8,112.8,105.7,97.1,111.3,107.8,110,115.5,95.7,83.9,75.5,73,70.9,72,72.7,78,NaN,NaN,83.4,83.2,81.4,102.2,116,108.1,80.1,90.8,106.1,89.4,97.1,90.8,92.7,99.5,78.4,62,65.2,71.1,107.3,96.9,70.9,76.8,109.9,119.4,124.7,138.6,90.2,91.1,112.4,108.9,113,123.1,63.8,72.6,110.3,107.8,110.1,105.1,121.9,124.1,63.3,85,64.5,51.9,67.4,79.9
6597.56,26,4.8,-0.97,37.1,44.3,29.3,39.9,25.9,24.5,25.3,26.5,56.5,58.2,51.3,45.1,50.6,52,48.6,55.5,55.5,43.6,40.7,44.4,49.9,52.1,50.1,51.8,53.2,50.6,48.8,50.8,37,38,45.8,52.3,48,41.1,37.5,59.9,34,37.2,62.7,59.8,44.8,51.6,52.7,47.8,32.7,36.7,23.4,28.3,42.5,41.7,56.9,60.4,32.3,29.4,50.3,57.1,47.4,40.5,29.9,31.1,46.9,40.1,38.8,34.9,29.2,27.2,38.3,47.8,36.5,31.8,62.3,60.9,38.7,44.6,17.6,24.4,51.6,49.7,54.3,37.2,49.9,48.5,37.5,33.5,29.9,30.3,34.5,36.5,50.8,52.1,58.5,54.6,30.5,33.4,38,46.1,20.2,23.8,39.2,43.6,40.7,42.5,23.8,25.3,48.8,29.3,53,43,26.9,31.1,42.5,34.3,38.1,37.9,38.6,39.4,62.5,61.7,56.8,55,45.6,45.8,54.6,59.5,36.6,40.3,37.8,43.3,50.2,42.6,50.3,54.9,50,50,30.7,25.6,46.8,51.1,35.1,39.2,45.3,37.9,48.2,55,31.2,31.5,29.3,30.7,44.3,44.1,30.9,31.6,33.6,31.1,49.4,49.7,61.5,62.1,41,41.8,44.6,47.2,30.8,30.5,52,49.9,40.2,49.1,57.6,54.4,27.9,26.2,58.3,59.4,39.8,38.1,36.2,30.6,52.2,45.9,41.1,47,37.8,29.4,53.7,44.2,57.3,59.1,58.2,50.9,47.6,47.1,55,53.1,48.2,36,34.9,34.1,31.5,32.5,33.8,37.7,28.8,27.9,47.1,46,44.5,52.8,59.9,56.4,40.3,46.4,50.6,43.2,49.4,46.4,46.5,49.5,32.1,23.4,32.9,36.2,56.8,54,32.9,39.1,56.3,55.5,69.5,71.1,48.8,51.6,48.1,47.7,62.6,65.8,26.6,30.9,53.7,53.8,54,52.2,59.3,60.5,25.8,43.9,28.2,20,32.8,42
6609.11,26,2.56,-2.68,56,68.5,48.4,63.6,41.5,40.3,41.7,42.6,84.3,86.7,76.5,68.1,71.8,77.8,69.2,78.8,78.8,62.5,66.8,64.3,73.9,78,74.7,76.1,82.2,75.3,70.8,73.3,58.2,64.2,73.7,85.3,72.7,61.8,58.3,88.8,47.7,55.3,100.5,91.9,62.4,77.9,77.2,71.5,54.2,52.7,37.5,43.1,57.3,65,97.6,96.6,69.1,63.8,74.9,87.2,73.3,65.1,48.9,49.7,68.3,63.9,51.5,48.5,48.2,47.5,56.8,74.6,57.9,46.8,100.3,97.5,54,67.4,30.7,41.4,80.8,76.1,78,55,71.8,67.9,67.3,57.9,50.6,49.9,50.9,54.9,73.8,78.9,84.6,78,44,47.5,56.5,69.7,31,42.6,63.9,71.3,63.4,67.5,37.2,39.2,68.8,52.2,78.6,64.9,39.3,46.4,65.9,52.9,58.9,60,58.9,61.7,103.2,101.4,85.8,82.1,66.7,63.5,83.1,93.5,58.4,62.9,57.2,69.4,80.5,66.6,78.3,88.8,81.6,80.9,38.8,39.1,70.4,76.1,62.8,61.6,67.6,57.8,78.4,91.8,46.2,46.7,41.3,48.7,66.7,67.2,48.2,47.1,44.4,49.4,81.3,81,94.2,100.2,60.7,60.4,63.5,70.9,53.5,50.2,77.4,74.7,57.3,75.2,89.9,83,46.9,43.6,84.7,86.4,62,54.5,56.2,45.5,72.2,69.5,58.9,67.7,60.5,44.2,80.1,66.9,86.5,89.8,85.2,80.1,85,82.2,86.6,91.7,76.5,63.1,58.2,54.9,52.1,55.9,53.7,55.6,44,44.5,67.7,68.4,60.8,83.4,92,88.6,61.6,70.7,78.5,69.9,77.4,70.7,70.8,76.3,60.4,43.2,46.8,52.9,84.8,78.7,53.6,59.9,88.2,92.5,104.4,113.7,73.9,75.4,85.4,83.6,94.4,103.2,46.5,55,89.6,86.6,87.9,84.6,97.2,97.5,48.7,65,46.6,33.9,49.2,62.3
6625.02,26,1.01,-5.34,9.2,14,6.7,16.5,5.5,5.6,NaN,NaN,30,32.7,24.2,17.6,17,19.6,NaN,NaN,22.4,12.5,20.5,12.8,18.4,22.1,20.6,20.5,25.3,17.7,18.1,20.3,9.8,13.6,20.7,33.4,21.8,11.6,NaN,NaN,6.4,8.4,NaN,NaN,12.3,23.7,23.2,15.9,NaN,NaN,NaN,NaN,NaN,NaN,48.5,46,26.1,21.4,21.1,37.9,19.5,16.8,8.8,8.2,17.6,14.3,NaN,NaN,6.3,5.9,10.5,22.1,NaN,NaN,NaN,NaN,9.1,16.1,NaN,NaN,31.1,24.9,23.1,7.5,16.2,14.4,20.3,12.6,7.1,7,5.4,8.5,23.1,28.7,22.3,19.7,NaN,NaN,10.1,18.4,NaN,NaN,16.2,23.9,15.9,19.8,NaN,NaN,14.8,9.5,23.9,13.7,NaN,NaN,15.9,7.7,12.1,12,9.7,11.3,NaN,NaN,29.3,26.9,13.3,10.8,NaN,NaN,10.4,14.3,8.7,18.3,24.8,16.3,26.9,41.2,32.3,31.5,NaN,NaN,13.8,17.9,NaN,NaN,NaN,NaN,22.4,38.1,8.5,8.6,NaN,NaN,18.4,18.1,NaN,NaN,NaN,NaN,33.7,33.5,43.4,52.5,NaN,NaN,11.8,14.8,8.5,9,24.5,19.6,7.9,19.1,36.3,26.6,NaN,NaN,34,34.3,9.9,6.8,9.8,6.4,16.9,15.9,NaN,NaN,NaN,NaN,26.2,14,NaN,NaN,36.7,24.6,40.7,38.8,36.3,42.3,27,17.5,11.1,8.8,7.7,11.1,NaN,NaN,NaN,NaN,12.3,12.3,13.3,28.8,NaN,NaN,13.2,20.2,29.4,16.5,25.4,20.2,18.3,24.8,16.5,6.7,6.7,6.9,29.2,21.5,7,10.2,NaN,NaN,NaN,NaN,18,20.3,NaN,NaN,NaN,NaN,6.1,9.4,40.9,36.8,44.7,35.6,NaN,NaN,6.2,9.8,NaN,NaN,6.7,11.8
6703.57,26,2.76,-3.02,26.4,36.2,21.1,35.8,17.9,17.3,18.6,19,51.2,53.9,45.4,37.1,41.8,43.3,44.4,45.9,45.9,32.9,38.2,33.9,40.2,45.3,43.8,46,48.3,39.7,40.5,42.2,28.5,33.5,40.4,50.2,41.9,32.5,29.1,55.8,21.7,27.1,62,54.8,32.7,45.7,46.4,39,24.8,22.8,15,19.6,27.3,34.9,60.5,59.1,36.9,34,45.5,55.3,37.7,36.8,23,22.3,37.4,33.1,23.2,22.1,21.7,20.4,28,41.7,27.2,21.9,63.3,60.9,25.7,36.8,10,16.7,50.1,45.8,44.6,25.1,42,36.3,39.1,34.7,21.8,21.9,23.8,25.7,44.4,46.2,49.7,44.5,20.4,19.3,29.9,38,12,18.3,35,42,34.9,38.5,15.5,15.6,36.6,24.3,46.6,33.7,14.8,19.5,36.8,26.7,30.5,29.9,28.8,29.6,63.2,62.3,52.7,48.7,36,33.5,48.3,57.6,29.9,33.6,27.6,38.4,45.8,34.3,46.5,53.6,48.8,48.1,17.7,15.7,37.2,42.2,33.7,28.8,36.9,29.6,42.7,55.3,22.9,21,19.2,22,36.8,38.3,21.1,20.2,19.7,22.1,49.3,49.2,58.9,62.5,31.4,31,31.9,37.4,25.4,22.8,47.2,42.9,27.6,43.3,55.6,50.8,17.5,19.1,52.1,51.9,30.1,24.4,28.7,20.5,40.6,36.7,28.2,36.4,29.8,20.4,46.8,34.9,54.8,57.4,53.9,44.8,51.5,49.9,52.1,54.1,45.9,35.4,29.5,27.5,24.8,26.2,24,27.7,19,18.7,34.4,34.2,32.8,51.1,62,57.2,32.7,38.2,46.9,36.7,43.8,38.2,39.7,44,31.1,18.5,22.8,23.8,51.1,46.5,26.2,30.4,53,56.1,67.9,72.5,42.2,44.4,51.4,50.1,59,64.9,19.8,26.2,54.2,52,56.2,53.6,59.7,60.9,20.3,35.7,19.2,11.6,21,31.4
6705.1,26,4.61,-0.98,39.5,47.1,31.1,41.6,26.1,25.2,25.8,26.3,61,63.4,54,46.7,52.2,55.4,52,56.4,56.4,46.3,43.2,45.8,53.7,55.2,51.8,52.6,58.4,59.4,50.9,51.6,38.2,41.1,49.9,56.2,51.8,41.9,40,64.8,35.4,39.8,67,63.8,46.2,55.9,55.3,51.3,33.7,35.3,24.6,28.3,41.8,44,64.6,64.3,32.5,33.3,54.7,62.9,49.4,43.7,29.9,30.8,49.6,42,34.1,31.9,30.5,30.1,39.5,50.1,38.5,32.7,67.5,66.2,39.8,47.5,17.5,24.8,55.7,52.1,59.2,37.8,51.6,49.3,43.9,34.6,31.3,31.6,36.6,37,52.1,54.6,60.8,58.7,32.3,30.7,39.5,47.8,22.2,27.3,41.3,46.7,41.7,44.3,24.9,24.7,49.7,31.2,57.5,45.7,27.1,32.3,45.1,35.5,39.5,39.6,40.6,43.8,68.9,68.7,60.2,58.4,49,47.4,58.6,63.1,38.4,42.2,39.7,46.2,53.3,44,54.5,60.6,53.1,53.7,28.7,25.7,49,54,43.3,41.3,46.9,40.8,49.2,58.5,32.2,30.5,30.5,32.4,46.7,46.7,32.5,32.2,28.5,33.5,53.3,53.9,66.1,67.5,46.6,43.2,45.5,49.6,33.6,31.8,55,50.2,41.7,52.3,63,59.1,30.3,29.3,62.9,63.6,41.5,39.1,38.8,31.1,51,48.6,39.3,49.8,39.1,29.6,55.7,46.9,63.1,62.6,61.6,55.9,51,49.9,56.5,57.1,52,41.2,37,35.9,31.6,33.3,38.3,39.1,31.8,28,48.2,47.4,40.5,58.7,70.6,66.6,41.5,48,53.8,45.7,53.7,48,48.9,52.6,33.5,24,33.6,37,60.3,57.1,34.4,38.2,59.5,60.7,78.6,82.1,51,56.3,55.6,52.3,72.2,73,27.4,34.3,59.6,58.5,57.7,57.7,64,64.7,30.4,39.1,27.5,19.8,34.4,43.2
6713.74,26,4.8,-1.4,16.3,21.5,11.9,17.2,9.8,10.1,10.5,9.5,29.9,32.4,23.6,20.2,26.4,26.8,24.1,30.7,30.7,21.4,18.6,20.8,24.9,25.3,24.2,23.3,25.7,25.2,24.3,24.4,15.4,17.3,21.5,26.6,25,19.2,16.6,36.1,15.5,16.3,34.1,32.9,20.8,27.8,27.7,24,13.4,13.3,9.9,10.1,19.5,17.4,32.8,32.3,12.1,11.4,25.8,33.6,23.6,18.6,11.3,12.5,23.2,18.4,13.6,16.6,12,11.5,16.5,23.1,15.4,13.7,34.5,33.3,18.5,21.4,6.4,9.2,27.6,24.9,27.5,15.5,25.6,22.1,16.6,12.5,11.6,12,15,15.4,25.8,26.7,32.3,31,12.3,12.4,17.7,21.8,8.5,10.1,18.1,20.5,18.6,19.7,9.6,9.8,23.8,11.1,27.2,22.7,10.4,12.6,19.5,15.7,16.8,15.4,18,17.8,35.2,36,31.1,30.2,22.5,22.1,28,31.6,15.5,17.8,16.7,20.6,24,19,26.7,30.7,26,25.4,10.7,10.1,22.6,27.2,19.7,17.4,20.7,17.9,21.2,26.5,12.4,12,11.1,13.3,21.5,21.3,12.7,12.8,12.5,12.5,24.8,25.3,34,34.1,19.2,19.2,20.3,22,12.9,13.1,28.2,25,18.4,24.4,33.2,29.3,10.5,11.4,34.4,34.1,18,17.4,16.2,12.9,24.3,21.9,16.3,22.5,16.1,12.3,27.7,21.7,31.2,34.5,34,26.3,22.4,22.9,27.5,27.5,24,15.5,13.9,11.8,13.6,14,15,16.4,10.1,7.8,23.1,23,22.4,28.7,34.5,30.9,16.5,22.4,24.5,19.5,24.8,22.4,22.8,23.7,12.5,8.2,12.3,15.4,28.7,28.5,15.4,18.5,29.2,27.2,44.3,45,26,26.5,26.2,23.8,38,40.5,10.5,12.2,27.8,30.3,32.5,28.5,31,32.9,11.2,21.5,12.7,7.5,13.3,19.5
6726.67,26,4.61,-1.03,40.5,47.7,31.6,42.5,27.4,25.9,26.9,28.4,60.3,62.8,53.4,48.9,53.3,55.7,52,57.6,57.6,47,44.2,46.9,54.2,56.6,52.6,51.6,61.8,55.8,51.1,51.9,39.4,41.2,49.1,56.9,51.7,44.1,40.6,63.7,35.9,39.9,67.5,65.4,46.8,55.7,56.3,52,34.6,35.3,25.4,29.1,44.3,44.5,66,65.6,32.7,34.1,54.2,61.2,55.2,44.3,31.6,32.3,50.2,42,34.5,34.4,31.1,29,41.6,52.5,40.1,34.1,67.5,66.3,41.5,47.7,18.9,26.4,56.2,53.5,59,39.6,52.8,50.8,43.3,34.9,31.6,32.1,37.6,39.3,52.7,55.6,62.2,59.7,33,30.9,41.3,48.9,21.5,26.3,42.7,48.1,43.7,45.4,26,26.8,51.7,31.4,56.5,45.6,30.1,33.6,46,37,39.8,39.8,41.2,42.6,67.4,66.8,58.5,57.4,49.1,48.7,57.6,63.1,39.4,43.1,40.6,46.1,54.1,44.9,54.6,58.9,53.7,52.9,30.1,24.4,49.2,53.5,45.4,41.4,NaN,NaN,54,60,32.6,31.3,32,34.1,48.2,48.3,34.3,33.9,30.9,33,55.4,55,67.1,69.4,44.8,44.8,46.5,49.3,34.5,32.7,55.8,51.8,42.3,52.7,62,60.6,28.2,27.8,62.2,63.1,42.8,41,41.1,33,52.3,49.6,42.4,49.5,40.5,32.1,57.2,47.2,60.9,60.3,62,59.2,52.5,51.3,58.5,58.9,51.6,38.3,37.7,36.7,32.6,34.8,36.7,40.1,27.7,29.5,49.3,48.8,40.6,57.9,66.3,63.7,43.3,49.7,50.7,46.3,53.5,49.7,50.1,53.8,34.6,24.7,34.9,38.6,60.7,57.6,36.2,42.3,60.9,61,73.3,75.6,49.7,54,54,52.5,66.7,70.3,29.3,33.4,60,56.8,60.9,56.2,64,65.8,29.9,44,29.9,21.4,34.3,45.5
6739.52,26,1.56,-4.79,7.3,11.7,NaN,NaN,NaN,NaN,NaN,NaN,19.4,21.5,17.7,10.7,11.1,12.6,18.4,15.1,15.1,9.7,14.3,8.7,14.1,16.1,13.2,16,14.6,11.7,14.3,14.1,7.2,10.5,14.4,22,14.5,9.5,7.2,25.1,5.1,7.5,31.7,25.9,8.6,16.9,17.7,12.4,NaN,NaN,NaN,NaN,NaN,NaN,27.6,27.8,17.2,13.8,15.5,26.3,NaN,NaN,5.2,6.5,11.1,11.2,NaN,NaN,5.9,6.8,8.2,16.2,7,5.8,34.3,31.9,6.4,10.9,NaN,NaN,22.8,17.4,16,6.1,12.5,7.6,12.9,9.2,5.8,6.4,NaN,NaN,16.7,20.9,19.7,14.6,NaN,NaN,7.8,11.5,NaN,NaN,12.2,16.2,11.7,14.4,NaN,NaN,12.2,7.8,NaN,NaN,NaN,NaN,11.2,5.8,8.7,8.4,9.5,8.9,36.2,34.7,21.7,19.2,11.2,9.5,21.1,30.4,8.6,10.7,7.3,14,16.3,10.8,18,26.3,21.2,18.6,NaN,NaN,10.8,13.6,9.9,7.8,16.5,8.5,13.8,23.6,NaN,NaN,NaN,NaN,11.8,12.6,NaN,NaN,NaN,NaN,25.2,24.3,30,36.3,NaN,NaN,8.1,9.2,7.9,6.4,18.9,14.3,5.3,13.6,22.1,17,NaN,NaN,21.4,22.1,NaN,NaN,8.6,7.1,12.8,12.8,6.7,9.9,9.2,5.9,19.9,10.6,26.1,29.9,22.6,18.8,28.1,26.1,22.8,25.7,20.9,12.2,8.2,7.1,6.4,9,NaN,NaN,NaN,NaN,9.8,8.7,6.6,18.9,27.8,20.4,NaN,NaN,18.5,10.9,NaN,NaN,12.9,16.4,NaN,NaN,NaN,NaN,20.8,16.3,6.6,8.2,21,25.5,37.9,45,13.9,13.1,26,25.3,31.2,35.1,5.7,8.3,27.1,26.2,27.6,26,31.6,34.2,NaN,NaN,NaN,NaN,NaN,NaN
6750.15,26,2.42,-2.62,64.9,77.9,58.3,71.8,52.4,50.9,51.2,53.2,90.7,94.2,86.9,79,79.4,84.1,77.1,84.5,84.5,69.9,75.6,72.5,80.4,84.3,82.3,83.6,91.6,85.4,78.7,80.4,66.7,71.8,82.2,92,79.9,69,67.1,95.3,57.2,65.9,107,97.6,71.6,82.6,83.6,77.8,64.1,61.1,46.8,53.1,65.9,72.9,103.5,103.9,76.8,73.2,82,93.5,83.4,73.3,59,60.1,75.8,71.4,60.1,57,59,56.2,65.5,82,65.4,56.2,106.9,103.6,62.9,75.9,41.9,51.2,89.3,83.2,86.4,64.9,80.1,77.8,80.3,66.7,58.5,59.4,60.5,63.2,81.5,86.3,90.2,87.5,58.7,56.1,66.1,77.9,42.7,52.7,71.9,80.7,72.2,76.7,47.1,49.9,75,61.8,84.8,73.1,48.1,56.9,73.5,62.4,66.4,67.5,66.9,68.8,105.4,104.3,91,88,72.6,70.6,87.6,99.1,66.8,71.3,64.8,76.6,88.8,74.7,84.2,94.1,86.8,85.4,52.5,47.7,75.5,80.3,74.8,66.5,81.4,73.6,88,100.2,58,50.3,53.4,58.4,76.1,73.8,55.3,56.4,57.6,60.6,88.2,88.2,NaN,NaN,70.4,69.4,71.2,79,62.2,59.3,84,82.3,66.8,83.6,100.7,90.1,57.4,55.2,92,92.9,70,63.1,65.6,57.3,79.9,77.9,68.3,77.5,67.5,55.8,86.9,72.9,92.5,96.6,93.2,86.1,93.3,91.1,93.7,97.8,84.1,73,66.5,65.1,59.9,62.9,61.8,65.3,52.7,57.9,74.9,74.1,71.7,89,99.5,95.1,71,78.5,89.4,78,85.4,78.5,80.1,85.7,68.2,53.1,55.2,61.3,92.6,85.1,59.4,69.9,96.4,100.9,110.1,116.4,82.9,81.7,92.7,90.8,103,110.1,55.9,64.1,98.8,95.7,94,92.3,101.8,103.7,54.3,74.4,55,43.8,58.7,69
6752.71,26,4.64,-1.22,30.2,37.2,23,31.4,NaN,NaN,18.8,18.8,49.5,52.4,44.8,39,41.6,43.8,43,46.8,46.8,35.3,33.4,34,44.4,44.5,41.6,42.8,53,45.6,41,40.8,29,30.7,40.2,46.2,38.7,32,30.1,54.4,26.3,30.9,59.1,53.9,36.2,45.6,44.9,40.1,24.4,27.6,18.8,20.2,33.5,32.8,56.3,56,21.8,23.4,43.4,51.4,NaN,NaN,22.9,22.3,39.9,31.7,25.1,23.8,22.3,20.4,31,40.9,29.9,26.7,61.7,59.4,29.9,36.2,11.5,17.3,43.5,41.3,47.4,29.5,41.8,39.1,31,21.4,22.6,23.9,27.8,28.9,41.5,43.6,52,49.4,23.7,24.5,29.2,37.4,14.2,19.5,32,35.3,31.9,35.1,17.5,17.4,38.7,22.2,46.2,34.8,21.1,24.8,34.1,26.2,30.8,29.2,30.7,33.2,65.6,61.1,50.4,49.1,37.7,37.6,47.1,54.1,26.9,32.9,28.9,35.8,44,35.3,44.2,51.1,44,44,21.3,19.1,38.9,43.6,33.8,31.9,38.7,30.4,41.9,50.5,25.9,21,21.3,22.7,39.2,36.9,24.3,23.2,19.6,23.3,44.2,42.7,53.4,59.5,35.6,32.6,35.8,39.8,24.7,23.5,44.8,41.3,29.7,40.8,53,47.9,21.2,20.7,51.2,53,32,28.8,27.8,23.1,38.7,38.4,35,39.9,29.3,21.1,44.9,35.8,51.1,53.3,50.7,44.7,43.3,41,46.7,49.3,41,29.3,27.9,25.1,23.5,24.7,28.8,30.5,19,20.8,38,36.8,36.1,45.8,57.8,49.3,35.9,39,43.1,35,43.7,39,39,43.8,23.6,16.7,26.2,29.2,49.6,46.1,25.5,29.8,51.8,50.5,NaN,NaN,39.6,42.9,43.2,41.9,59.4,65.1,21.1,24,46.8,47.3,47.7,48.5,56.3,59.3,19.6,34.4,21.6,14.3,24.3,34.3
6806.85,26,2.73,-3.11,24.5,33.4,19,35,17.1,15.8,16.1,16.4,48.5,51.2,42.3,34.2,37.7,40.3,43.5,43.8,43.8,30.5,37.2,31.9,36.9,42.4,40.8,43.2,44,40.9,37,39.6,25.5,30.5,37.2,47.7,40.4,29.4,26,52.7,19.1,24.4,62,54.2,29.2,43.4,43.8,36.7,23.5,18.7,12.5,15.9,25.9,32.9,NaN,NaN,NaN,NaN,43,55.8,36.4,35.1,21.8,20.6,34.9,30.9,NaN,NaN,19.5,18,25.5,39.3,25.9,20.1,62,59.4,23.8,34,9.4,16.2,48.5,43.9,41.1,24.7,36.8,35.3,36.7,23.7,19.8,19.7,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,26.9,36.7,NaN,NaN,33.2,40.6,32.6,35.4,14,14.7,34.7,20.5,42.4,30.9,14.1,17.9,33.2,22,26.7,26.8,25,27.3,63.3,61.8,51.2,47.6,33.2,30.4,47.7,56.7,28.4,30.2,25.8,37.5,43.5,34,45,52.4,46.5,44.6,NaN,NaN,33.3,38.5,NaN,NaN,NaN,NaN,40.2,53.6,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,22.9,21.4,NaN,NaN,25.5,39.7,55.3,47.1,NaN,NaN,50.5,50.9,26.7,23.1,NaN,NaN,37,34.9,25.5,32.7,28.9,18.3,46.6,32.4,52.3,57.7,47.7,45.3,NaN,NaN,49.6,52.7,45,31.9,25.6,24.1,21.4,24.1,NaN,NaN,NaN,NaN,32.3,31,29.9,49.5,57.2,50.2,27.7,37.4,43.9,33.5,41.7,37.4,37.1,40.9,28.7,15.5,19.7,23.1,46.6,44,22.6,27.5,50.7,54.5,66.4,73.3,41.7,39.6,51.6,48.5,59.1,64.4,17.7,23.4,54.7,50.5,55.1,52.6,59,59.5,18.9,30.7,16.9,10.2,19.8,28.5
6810.26,26,4.61,-0.99,41.9,50.8,34.4,44.9,29.4,29.4,30.3,30.5,64.9,65.8,57.2,52.9,57.4,58.3,55.3,58.9,58.9,49.3,47.1,50.8,58.8,60.8,55.9,56.9,63.3,59.1,55.3,57.7,41.9,44,54.4,61.7,55.4,46.7,43.8,67.3,37.9,44.4,71.6,68.6,49.8,59.4,60.1,54.6,39,38.5,27,31.8,47.6,48.7,NaN,NaN,NaN,NaN,56.6,65.4,55.7,47.4,34.1,35.6,52.8,45.6,NaN,NaN,33.2,32,43.8,55,42.8,37,70.5,69.7,44.6,52.2,21.8,27.9,60.5,56.7,62.5,43.2,55,53.5,44.6,33.9,35.3,34.8,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,43.6,52.4,NaN,NaN,45.6,51.2,46.3,49,28.6,31.5,55.4,34.7,62,51,31.1,36.3,49.3,40.1,44,44.3,45,47.1,70.4,70.3,63,62.2,52.8,52.8,61.8,66.9,42.9,45.9,43.7,49.4,58.2,50.2,58.9,63.4,57.7,56.9,NaN,NaN,52.6,57.6,NaN,NaN,NaN,NaN,55.9,64.2,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,38.1,35.5,NaN,NaN,45.2,54.8,68,65.6,31.6,30.7,66.8,66,45.3,42.5,NaN,NaN,56.4,54.6,49.4,53.5,44.1,35,60.8,51.1,64.6,67.2,63.7,60.7,NaN,NaN,60.3,60.9,56.2,42.3,40.6,40.6,35,37.6,NaN,NaN,NaN,NaN,53.1,52.2,49.7,62.5,66.8,65.1,46.9,52,57.6,49.2,57.1,52,53.8,57.7,37.2,28.4,36.4,41.9,62.2,60.1,39.5,45.2,65.4,64.3,76.8,79.6,55.7,58.9,57.4,56.7,72.4,75.5,31.2,35.9,63.1,64.4,64.7,61.2,67.4,69.1,33.9,46.8,33,23.1,38.1,47.3
6828.59,26,4.64,-0.82,49.7,57.4,40.7,50.5,34.9,33.1,36.8,35.9,71,72.7,66.1,60.3,61.4,64.7,58.8,68.2,68.2,56.2,52.3,55.6,67,67.3,62.6,62.7,74,68.8,60,61.8,48.7,50.1,61.4,67.5,60.8,54,49.3,74.1,43.8,50.4,80.6,75.9,56.6,65.3,65.5,61,42.6,47,34.4,38.2,54.2,53.6,NaN,NaN,NaN,NaN,62.6,69,63.7,52.1,40.3,40.3,60,51.3,NaN,NaN,39.2,39,50.9,62.8,51,42,79.8,78.5,50.7,58.8,26.5,34.1,63.8,60.9,71.1,49,63.3,58.4,50.2,40.5,39.7,40.6,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,50,59.6,NaN,NaN,50,55.6,51,53.9,33.6,34.4,61.8,40.5,65.2,54.7,37.1,42.5,55.2,45.1,51.1,50,50.5,52.1,79,77,69.7,68.3,59.4,58.2,67.8,74.3,48.1,51,49.1,55.7,66.1,55.3,63.6,69.7,64.1,64.1,NaN,NaN,60.8,64.6,NaN,NaN,NaN,NaN,69.7,73.2,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,41,40.9,NaN,NaN,51.6,62.5,71.9,70.1,34.9,36.8,72.6,71.9,50.9,48.9,NaN,NaN,61.9,58.5,49.2,58.1,49.7,40.3,66,55.9,71.2,72.9,72.2,66,NaN,NaN,66.8,70.5,61,48.8,46.8,46.5,40.4,42.3,NaN,NaN,NaN,NaN,57.8,57.3,54.1,67.5,77.7,73.7,58.5,60.5,66.7,56.8,65,60.5,60.6,66.8,42.1,32.4,43.9,48.7,71,67,43.7,50.1,74.3,75.1,84.8,89.3,61.9,62.4,63.7,62.9,76.7,82.4,37.4,42.1,68.9,70.2,67.7,66.5,74,76.6,37.8,51.3,38.9,29,44.3,54.5
6839.83,26,2.56,-3.35,22.7,30.9,16.5,29,13,12.7,13,14.1,43.1,45.8,36,27.6,31.4,34.5,39.9,38.1,38.1,25.7,31.8,26.4,38,42.6,34.4,37.3,37.6,31.5,35.6,38.2,23.5,27.7,34.8,45.7,37.4,27,24.3,55,16.3,22.3,59.6,54.3,29.2,40.8,41.8,35,20.6,19.4,12.4,15.4,27.4,30.7,NaN,NaN,NaN,NaN,38.8,51.7,30.5,30,16.9,17.2,33.4,28.5,NaN,NaN,18.2,16.2,22.8,38.3,23.1,18.3,61.4,58.7,19.6,28.6,8.9,12.5,43.4,38.5,34.6,18.7,36.9,29.6,28.4,19.9,17.5,17.9,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,22.2,30.7,NaN,NaN,29.2,35.1,28.3,31.2,10.7,11.6,32.5,20.4,41.6,29.3,12.8,16.5,31.5,21.7,24.3,24.8,24.2,24.6,65.2,64.7,49.5,46.6,32.6,31.8,46.8,56.2,24.1,28.8,24.1,35.3,41.7,31.1,43.6,53.4,45.2,44.3,NaN,NaN,32.4,38.2,NaN,NaN,NaN,NaN,35.9,49.4,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.1,17.6,NaN,NaN,19.3,33.3,48.4,46.5,16.5,17.6,51.9,51,24.7,19.9,NaN,NaN,33.9,30.6,24.9,31.1,NaN,NaN,44.3,30.9,52,53.9,50.2,42.4,NaN,NaN,47,49.5,38.9,28.5,23.9,21.9,18,21.7,NaN,NaN,NaN,NaN,32,30,26.8,45.1,57.3,48,27.3,33.5,43,32.5,40.2,33.5,34.4,40.2,25.1,14.4,16.7,22.5,45.7,41.7,18.4,24.3,49.4,51.2,70.5,79.7,37.2,38.5,47.3,45.6,63,67.7,16.3,20.8,50.4,50.3,50.4,47.8,57.4,60.1,17.5,32,17.5,10.1,16.9,26.8
6842.69,26,4.64,-1.22,35.2,42.7,24.2,33.8,19.9,19.7,20.2,20,53.1,56.1,41.3,38.1,46,47,44.8,49.9,49.9,38.2,35.1,36.9,50,52.2,43.6,45.1,47.9,42.7,47.1,48.8,34.4,37,43.5,50.8,44.3,37.4,35.4,60.4,29.7,33.5,60.6,60.7,42.3,50.5,51.3,47.2,28,31.5,21.2,26.4,40.7,38.7,NaN,NaN,NaN,NaN,46.8,55.3,41.7,35.5,24.3,24.4,45.6,36.3,NaN,NaN,26.2,24.2,36,46.9,34.4,30.4,62.1,58.7,31.7,38.8,12.3,19.1,46.7,43.9,49.7,30.2,48,45.2,28.7,27.2,25.1,26.2,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,31.9,41.3,NaN,NaN,33.6,37.5,34.4,36.1,19.2,19.7,46.7,26.2,50.1,38.3,23.8,28.4,39.2,31.4,33,33.6,36.2,38.6,62.6,62.1,56.6,55.9,43.7,45.4,52.8,57.4,33.4,36.5,35.9,40.5,49.9,41.4,50.4,54.8,47.6,48.3,NaN,NaN,46,50.9,NaN,NaN,NaN,NaN,44.2,52.8,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,29.9,29,NaN,NaN,34.4,45.9,55.1,53.1,21.5,20.8,58.6,58.1,39.2,37.2,NaN,NaN,48,44.5,40.7,45.1,34.1,25.8,51.5,42.3,54.4,56.8,55.9,48.9,NaN,NaN,49.7,49.2,46.6,31.3,31.5,29.3,26.4,26,NaN,NaN,NaN,NaN,46.2,45.7,NaN,NaN,57.8,53.8,40.1,43,43.7,39.2,50,43,44.3,48.5,28,19.7,31.7,34,51.4,48.7,29.2,34.9,56.9,54.4,70.3,72.9,45.6,48.1,43.6,44.1,63.2,66,24.8,29.3,50.4,53.2,50.5,49.8,57.2,58.4,NaN,NaN,24.6,16.8,29.4,37.8
6843.66,26,4.55,-0.83,54.6,63.2,44.4,56.6,38.6,37.8,38.5,39.5,72.8,76.2,65.1,59.7,66.4,67,62.6,71.7,71.7,58.6,57.4,59.7,71.5,74,63.5,66.3,72,67.5,66.1,67.9,53.5,55,66,73.4,67.2,56.7,55,80.7,48.9,53.9,84.5,82,62,72,72.1,66.8,48.5,49.3,37.9,43.1,58.4,59.2,NaN,NaN,NaN,NaN,67.6,77.2,63.7,57.7,45,45.6,63.5,56.3,NaN,NaN,44.6,42.4,55.2,69.3,52.9,47,84.6,84,52.8,60,28.7,36.8,70.3,66.8,70.3,52.2,67.4,63.7,51.9,47.8,43.7,44.2,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,53,61.4,NaN,NaN,56.1,61.6,56.4,59.3,37.4,38.4,65.9,44.6,71.5,63,42.5,47.8,60,50.4,54.3,55.1,54.6,56.7,85.8,86.6,76.2,75.2,64.1,64,74.5,80.8,53.6,57.6,56,61.8,72.3,61.3,70.4,75.9,70.8,69.4,NaN,NaN,64.2,70,NaN,NaN,NaN,NaN,68,76.4,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,47.7,46.2,NaN,NaN,55,65.1,75.4,72.8,39.6,41.4,78.9,78.4,58.6,54.9,NaN,NaN,66.3,62.9,59.5,66.1,54.8,44.9,73.6,62.1,78.4,78.9,76.6,73.1,NaN,NaN,72.1,73.2,67.6,53,52.6,51.3,44.9,50,NaN,NaN,NaN,NaN,64.1,65.1,58,73.2,81.8,75.6,60.1,65,67.7,61.5,69.9,65,66,70.7,47.4,37.6,48.3,53.3,74.1,70.6,48.4,55.4,78.8,77.5,93.2,96.6,67.9,67.9,71,68,86.6,88.7,42,47.1,75.2,74.8,74.3,73.5,80.2,82.5,43.5,62.6,45.3,32.4,47.8,57.9
6858.15,26,4.61,-0.94,45,53.1,36.1,46.8,30.6,30,31.4,31.8,64.4,66.7,57.3,52,58,60.7,58.7,60.8,60.8,51.8,48.1,51.3,59.5,60.9,56.2,57.3,63.9,61,54.6,57.3,43.8,45.8,54.7,59.9,55.5,47.9,44.9,68.3,40.9,44.4,70.3,67.7,51.3,59.8,60.5,56.4,40.6,41.7,29.6,34,50.5,48.7,NaN,NaN,NaN,NaN,57.5,64.8,57.1,48.4,35.3,37.8,55.2,46.1,NaN,NaN,35.6,33.6,45.1,55.9,45.2,38.9,69.6,68.6,45.8,52,21.2,29.8,59.4,56.7,61.7,44.4,57,55.6,45.7,38.7,35.6,36.7,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,44.3,53,NaN,NaN,47,50.7,47.7,49.7,29.8,31.1,54.9,35.2,61.7,50.7,32.9,37.9,50.1,41.8,45.3,44.6,46.1,47.6,69.8,69.9,64.3,63.1,53.2,52.3,62.6,67.4,44.3,46.4,45.4,50.4,57.3,50.7,59.7,63,58.4,58.4,NaN,NaN,54.7,58.6,NaN,NaN,NaN,NaN,55.1,63.1,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,38.6,37.9,NaN,NaN,48.2,57.9,68.4,64,32.6,34.1,66.5,65,47.4,45.2,NaN,NaN,56.5,54.9,48.2,53.5,45.1,34.3,60.9,52,63.3,66.3,64.7,59.7,NaN,NaN,60.1,60.1,56.4,44.3,42.1,41.6,34.6,37.9,NaN,NaN,NaN,NaN,54.6,53.9,48.4,62.4,70.3,66.1,47.5,53.2,57,50.3,57.6,53.2,53.7,57.6,39.5,29.4,38.8,43.4,62.8,60.9,40.5,45.8,64.8,64.2,77.9,78.2,57.8,57.6,56.2,55.2,71.3,73.6,32.9,37.9,60.7,61.1,61.2,58.2,66.1,68.3,35.2,48.1,34.8,25.9,40,49.9
7090.38,26,4.23,-1.11,58.4,67.6,49.9,62.5,42.8,41.6,41.8,43.2,81.6,84.1,74,64.6,71.4,73.6,69.8,77.4,77.4,64.4,64.9,66.9,72.7,76.9,73.1,71.8,80.9,74.2,69.8,70.9,56.9,59.8,70.3,81,71.9,61.2,58.2,84.9,53.3,58.2,94,88.7,65.2,77.3,77.8,71.5,51.2,51.9,39.1,45.2,60.8,63.9,NaN,NaN,NaN,NaN,74.9,87.4,72.9,64,48.1,50.4,70.6,61.8,NaN,NaN,48.9,46.5,59.7,73.5,55.6,47.4,94.4,92.3,58.4,66.9,30.7,43.1,79.4,73.5,79.7,57.7,72.8,68.9,63.1,56.2,47.2,49,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.3,69.7,NaN,NaN,63.8,70.5,63,67.5,41.5,42.8,67.4,48.1,76.9,65.5,42.4,50,65.2,54.9,60.3,59.1,59.9,61.2,96.9,95.8,80,79.2,66.6,64.6,81,91.1,56.6,61.4,58,66.8,75.4,64.9,76,84.9,79.5,77.9,NaN,NaN,69.8,74.4,NaN,NaN,NaN,NaN,68.4,82.1,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,50.5,48.7,NaN,NaN,61,72.2,88.6,80.6,46,44.2,84.5,83.2,61.1,57.4,NaN,NaN,69.5,67.8,59.7,66.5,59.4,48.2,77.6,66.2,86.5,88.9,83.2,77.8,NaN,NaN,81.9,84.6,75.2,60.2,57.9,55.6,50.5,52.9,NaN,NaN,NaN,NaN,67.6,66.3,60.8,75.8,90.6,83.2,63.3,69.7,75,66.5,74.8,69.7,68.2,73,55,41.7,50.6,54.6,83.2,78.9,55,60.2,82.7,85.4,106.7,118.9,74.5,73.7,80.6,78.4,93.2,97.1,44.6,50.4,82.9,80.6,86,83.2,92.7,95.1,45.5,66.9,45.9,35.1,52.1,63.6
7132.99,26,4.08,-1.65,35.3,42.8,27.9,37.2,23.1,22,24.4,24.2,53.2,55.9,47.2,43,46.6,49.3,45.5,50,50,41.5,39.7,42.5,47.2,49.5,46.9,47.9,52.1,49.2,45,46,34.6,37.7,42.5,49.7,46.8,37.6,35.2,58.9,30.6,34.5,59.5,57.1,40.1,49.8,49.9,44.6,31.4,32.6,21.8,24.6,39.7,39.1,NaN,NaN,NaN,NaN,50.8,57.7,48.6,39.3,28.3,27.9,44,37.3,NaN,NaN,27.3,24.9,35.2,45.7,35.4,29.1,58.3,59.3,34.8,39.2,14.9,22,50.4,47.5,48.3,32.9,47.4,45,38.7,32.1,26.8,27.5,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,34.4,42.3,NaN,NaN,38.7,41.9,38.1,40,21.9,22.7,43.8,27.1,51,39.4,21.9,27.2,39.5,31.3,35.5,35.7,35.6,35.9,61.2,59.8,55,53.6,42.4,41.3,52.5,57.8,34.6,36.3,35.4,42.5,48.3,40.2,48.9,54,51.6,50.2,NaN,NaN,43.7,49.1,NaN,NaN,NaN,NaN,45.8,52.9,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,29.7,28.8,NaN,NaN,37.1,49.5,56.1,51.2,21.3,24.2,56,56.4,37.9,35.7,NaN,NaN,46.2,44,37.5,43.4,35.4,26.5,49.7,42.9,55.4,56.9,53.8,48.5,NaN,NaN,50.2,50.7,47.3,34.9,33.8,31.3,27.8,30.1,NaN,NaN,NaN,NaN,43.7,42,36,53,58.6,53.4,38.2,42.4,45.9,40.6,46.7,42.4,43.3,45.7,31.3,21,29,32.1,53.4,48.8,30.5,36,53.6,55.1,67.8,70,46.2,44,47.8,46.9,61.4,64.5,25.2,30.3,51.6,50.2,52.9,51.9,56.3,58.2,25.4,38,26,17.5,29,37.8
7401.69,26,4.19,-1.5,33.9,42,26.1,36.6,21.4,19.9,20.3,22.1,49.4,54.6,47.8,37.4,44.1,46.8,44.1,49.1,49.1,39.4,37.8,36.3,45.4,48.2,45.4,47.9,NaN,NaN,44.2,45.6,34,36.3,42.9,48.7,45.3,37.1,33.3,57.4,28.2,32.7,57.5,57,38.2,48,49.8,43,29.2,31.2,19.4,23.3,37.1,38.6,NaN,NaN,NaN,NaN,47.9,56.9,42.9,38.3,27.1,28,42.5,35.6,NaN,NaN,26.4,26.2,35,43.6,33.7,29.4,57,56.4,34.4,38.7,14.7,21.1,49.8,47,50.3,34.7,43.8,41,34.8,28.6,25.3,25.4,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,33.1,40.7,NaN,NaN,36.2,41.3,37.5,39.3,19,17.7,43.9,27.1,47.6,36.7,24.6,27.1,38.5,30,34.5,35.3,33.5,35.5,58.6,58.7,53.7,52.5,42.5,42,51.5,55.2,33.5,35.3,34.9,39.4,45.3,39.1,48.6,53.7,48.3,47.6,NaN,NaN,43.6,47.5,NaN,NaN,NaN,NaN,40.9,50.1,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,27.7,27.2,NaN,NaN,33.6,45.2,55.7,52.8,NaN,NaN,56,55.2,36.9,33.9,NaN,NaN,43.6,43.2,32.6,40.2,33.6,25,50.2,41,53.3,54.2,51.1,45.9,NaN,NaN,47.8,46.1,46.2,33.3,30.7,30.3,27.4,27.8,NaN,NaN,NaN,NaN,43.5,40.4,36.1,52.4,59.9,52.4,35.7,41.2,41.8,37.9,46.1,41.2,42.5,45.8,29.7,20.5,25.8,31.3,48.3,48.8,28.5,33.9,52.5,51.6,66.9,68,44.6,44.8,43.7,42.6,60.7,64.6,23.3,27.8,48.9,48.7,53.9,49.1,55.7,56.4,25.5,35.1,23.7,17.9,29.8,37.2
7583.79,26,3.02,-1.88,74,84.9,63.9,79.9,59,57.1,58.7,59.2,99.7,102.4,94.7,84.9,87.9,92.2,83.2,91.9,91.9,77.7,83.1,80.2,88.2,92.5,89.9,91.2,102.5,91.5,85.2,88.8,72.9,78.2,91.3,101.2,87.7,78.4,73.2,103.5,65.4,74,117,106.6,77.7,92,92.8,84.9,70.2,68.1,53.5,60.2,76.8,80.7,NaN,NaN,NaN,NaN,91,104.7,94.8,81,66.1,64.6,84.5,79.3,NaN,NaN,66.7,62.7,73.9,91.2,71.6,63.6,116.3,114.1,71.9,83.7,47.2,59.4,98.6,92.5,93.6,72.2,87.3,84.6,83.5,70.3,65.4,66.6,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,73.8,86.2,NaN,NaN,79.3,88.4,80.3,83.6,54.1,56.4,82.5,66.1,93.5,80.6,55.2,62.5,80.9,68.9,75.9,75.2,76.6,78,118.1,115.6,98.5,96.9,83.7,80.5,97.3,111.2,73.4,79,73.5,84.3,95.1,80,93.5,104,96.4,95.6,NaN,NaN,84.9,89.3,NaN,NaN,NaN,NaN,92.9,106.6,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,68.9,66.4,NaN,NaN,76,90.9,104.5,98.3,62.7,63,101.2,99,77.4,72.8,NaN,NaN,86.2,84.9,78.6,82.8,75.3,63.2,95,80.2,103.3,108.7,103.2,94,NaN,NaN,102.4,106.5,91,78.2,74.3,72.1,67.9,71.1,NaN,NaN,NaN,NaN,82.3,82.1,79.9,98,109.5,101.6,76.1,85.2,95.3,82.2,91.6,85.2,87.2,92.2,73.7,58,64.1,69.3,101,93.3,68.8,75.3,101.9,109,120.1,131.3,89.4,89.5,102.2,100.6,108.4,118.7,62.6,69.6,103.7,99.7,103.7,100.9,113.7,115.6,60.8,80.3,62.5,47.6,66.2,76.1
4576.33,26.1,2.84,-2.95,76.5,85.1,60.3,52.5,53.9,53,59.4,57.9,67.5,67.9,68,71.1,78.8,87.4,58.2,72.6,72.6,72.1,48.7,68.5,75.8,69.7,80.2,79.4,76.1,81.8,72.5,71.6,73.3,71.3,61.2,53.8,58.9,65.3,66.2,71.6,71.6,67.9,53.1,64.2,76.1,65.6,65.5,70.9,69.8,93.7,71.6,67.5,82.9,61.8,NaN,NaN,NaN,NaN,66.4,59.5,73.4,53.5,62.6,61.4,68.6,59.2,NaN,NaN,70.2,69.8,66.8,62.9,69.9,69.7,49.1,52.4,73.4,67.9,52.6,57.3,54.3,57.6,78,79.6,85.5,80.5,47.4,54.4,61.3,62.1,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.2,65.2,NaN,NaN,53.4,48.7,54.1,51.4,61.5,60.1,76,60.1,69.9,69.2,75.7,70.3,58.1,63.9,61.4,61.3,77.3,74,49.5,52,76.5,75.1,71.1,78,59.9,51.5,60.4,58.7,68.9,57,64.7,61.1,60.5,53.6,52.7,53.8,NaN,NaN,77.5,80.7,NaN,NaN,NaN,NaN,77.4,58.4,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.7,61.6,NaN,NaN,86.7,90.7,62.2,72.9,60,63.5,77.8,75.1,74.3,80.9,NaN,NaN,77.4,79.8,77.2,77.7,68.7,69.7,62.2,68,62.3,58.2,63.8,62,NaN,NaN,54.6,51.9,56.4,47.7,58.4,60.9,55.1,56.2,NaN,NaN,NaN,NaN,80.4,81,77.6,82.3,63.3,66.6,71.7,64.4,56.6,60.5,64.6,64.4,64,63.7,40.4,50.5,72.7,81.7,63.6,70,68.5,68.7,65.2,53.6,66.2,56.2,73.6,75.7,43.3,45.5,69.4,68.2,59.2,66,52.1,57,50.8,57,47.3,48.4,73.5,79.4,65.9,67,71.5,68.3
4620.51,26.1,2.83,-3.21,62.9,71.5,47.3,40,40.3,39.8,44.3,44.8,55.4,56.5,49.2,54.8,68.5,76.1,51.6,64.2,64.2,59.6,38.5,55.1,58.3,56.4,69.6,68.9,59.1,62.9,63.3,62.9,59.2,59,47.7,43.2,48,52.2,NaN,NaN,57.7,53.6,46.6,53.9,62.8,56.4,56.9,59.2,57,76.9,54.5,52.5,66,50.6,NaN,NaN,NaN,NaN,59.5,55.3,55.3,42.4,50.1,49.7,57.5,47.7,NaN,NaN,56.9,55.4,53.3,48.1,54,55,42.6,45.2,59.8,54,38.9,43.6,42.6,46.3,62.5,62.6,70.9,66.6,34.7,40.1,47.7,47.7,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,48.8,51.3,NaN,NaN,41.2,37.8,42.8,40.5,47.6,47.5,62.1,48.1,63.5,59.3,60.1,56.9,46.4,51.5,48.8,48.7,65.5,63.3,48.4,50.6,70.8,67.8,58.6,64.1,51,44.4,46.8,46,56.3,48.4,47.7,47.7,52.6,49.2,45.2,45.9,NaN,NaN,65.5,67.6,NaN,NaN,NaN,NaN,57.7,44.4,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,46.4,49.5,NaN,NaN,73.7,77.7,55.9,60.8,46.9,49.6,73.4,70.4,61.9,65.2,NaN,NaN,67.8,67.9,64.5,69.3,57.4,55.5,52.7,57.2,58.8,56.5,59.3,54.5,NaN,NaN,42.9,40.3,45.7,34.2,46.8,46.5,42.5,43.6,NaN,NaN,NaN,NaN,69.2,70.3,61.8,68.9,52.3,55.7,53.9,49.7,45.2,48.7,49.1,49.7,51.4,49,29.4,38.1,57.4,67.5,55,60.9,56.1,57.4,51,42.8,NaN,NaN,63.3,65,34.1,35,NaN,NaN,46.9,52.7,42,45.8,43.4,46.5,40.8,41.8,59.1,65.9,51.5,51.7,56.6,54.9
5197.58,26.1,3.23,-2.22,97.1,107.7,76.6,66.7,70,70.5,74.9,75.4,85.1,85.3,83.4,92.9,99.1,107.6,NaN,NaN,92.1,91,63.5,90,93.7,93.6,97.6,93,NaN,NaN,NaN,NaN,91.4,89.7,79.8,67.5,74.6,84.2,85,87.6,92.6,89.3,NaN,NaN,95.3,82.5,82.4,89,88.4,115.3,90.9,85.2,107.1,79.7,71.2,76.1,36.1,41.2,81.7,72.1,90.2,69.8,79.6,78.6,88.6,75.3,86.6,88.8,88.9,88.8,90.2,79.6,90.3,89.2,NaN,NaN,96.3,87.3,71.2,75,70.8,73.1,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,92.8,87.8,76.3,71.9,115.4,120.2,102.9,102.1,81,83,81.1,74.1,68.2,63.3,70,68.1,79.7,78.9,100.8,77.3,NaN,NaN,96.1,92.2,74.9,81.9,79.9,79.7,NaN,NaN,NaN,NaN,96,94.5,92.3,102,77.9,64.4,NaN,NaN,88.4,73.2,78.6,80.4,76,67.4,67.4,67.3,89.4,83.7,98.7,103.6,81,83.6,88.2,90.7,91.2,72.5,76.6,78.8,89.1,78.2,81.7,78.3,93.9,89.5,83.3,82.8,60,60.9,75.5,65.9,94.1,94.8,97.7,111.5,76.8,78.9,79.5,89.7,107.2,113.7,NaN,NaN,NaN,NaN,NaN,NaN,96.6,102.6,77.8,85.8,NaN,NaN,NaN,NaN,NaN,NaN,79.9,88.3,NaN,NaN,NaN,NaN,47.4,47.2,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,90.7,95.8,98.4,93.3,99.9,102.4,99.3,99.2,NaN,NaN,92.6,81.3,NaN,NaN,84.7,81.3,83.5,82.7,53.8,67,94.4,105.3,NaN,NaN,NaN,NaN,83.7,65.8,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,78.4,83.4,NaN,NaN,NaN,NaN,NaN,NaN,92,101.6,85.6,86,91.4,88
5234.62,26.1,3.22,-2.18,99.1,108.8,77.8,69.1,71.7,71.9,75.5,75.4,86.5,87.8,83.5,90.2,99.6,106.7,78.1,94.2,94.2,93.9,65.8,88.6,95.9,93,98.8,95.5,94.1,98.9,92.5,92.7,96,92.7,83.6,76.6,82.4,88.8,88.2,93.6,95.3,91.8,74.8,89.5,98.5,89.8,89.6,95,90.5,117.3,92,88.4,105.4,82.3,75.4,78.8,39,45,85.9,77,90.1,69.9,81,78.7,92,80.3,88.5,90.3,92.1,91.6,92.8,86.6,93.3,91.8,72.6,76.1,98.1,88.8,71.4,75,70.4,74.7,NaN,NaN,104.2,99.4,63.1,69.9,82.2,83.4,97.6,93.1,80.7,76.4,116.6,116.7,105.2,100.2,83.3,84.8,83.9,77,70.3,64.8,73.1,70.3,80.3,78.3,102.3,81.6,91.4,91.3,99.3,93.7,80.8,85.5,83.2,83.9,98.3,97.1,68.3,71.7,99,98.6,96.7,104,83.5,74.2,80.9,79.5,92.3,78.3,82.8,85.3,82.4,75.7,75.2,75.7,92.2,88.7,100.9,104.6,86.8,88.1,86.9,91.7,96.6,77.2,79.8,81.2,93.6,83.7,86.4,82.1,97.1,93.2,87.4,86.9,64.7,64.2,80.6,71.4,97.7,98,100.6,110.2,80,83.3,83.4,93.5,107.6,109.8,82.3,89.9,78.9,80.7,94.7,92.6,98.1,104.5,81.6,88.4,98.4,100.4,96.4,99.5,89.4,89.5,88.2,92.4,81.3,75.7,83.7,81.1,51.3,52.3,74.6,69.8,75.6,64.5,80.1,82.8,75.5,75.3,93.3,100.5,98,96.9,102,104.8,98.1,101.1,80.9,86.9,94.7,87.5,72.5,84.4,84.9,87.5,88.3,85.3,59.3,71.4,97.5,104.4,85.3,92.2,88.5,85.7,86.1,74.2,88.1,76.3,95.2,96.1,60.1,60.9,NaN,NaN,80.9,85.6,69.9,73.1,65.9,74.9,69.7,71.1,96.9,101.7,87.7,88,93.5,92.9
5264.8,26.1,3.23,-3.13,59.2,68.8,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,53.9,53.8,55.6,54.4,NaN,NaN,42.6,47.6,51,55.7,55.3,50.8,NaN,NaN,59.8,50.8,52,55.6,NaN,NaN,51.4,50.1,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,52.6,42.5,49.8,52.1,52.2,51,NaN,NaN,50.5,52.7,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.1,59.7,NaN,NaN,44.1,43.9,59,54.5,45,41,NaN,NaN,60.7,56.3,NaN,NaN,43.6,39.4,NaN,NaN,NaN,NaN,NaN,NaN,57.1,42.6,NaN,NaN,57.3,53.7,43.6,47.4,45,45.5,58.7,56.7,NaN,NaN,NaN,NaN,55.4,63.4,NaN,NaN,43.8,41.2,53.4,41.3,NaN,NaN,NaN,NaN,NaN,NaN,50,46.1,61.7,65.4,44.3,46.6,NaN,NaN,NaN,NaN,42,42.5,53.3,44.7,46.1,44.9,54.8,51.7,47.1,47.6,NaN,NaN,NaN,NaN,58.1,60.7,61,72.1,41.9,44.6,45.8,54.2,NaN,NaN,NaN,NaN,40.6,40.4,NaN,NaN,58,64.9,43.2,50,61.5,61,60.2,60.2,50.1,50.7,49.5,52.6,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,42.2,43.7,36.9,38,54.4,57.7,58.2,55.6,64.4,64.5,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,25.4,32.7,53.5,63.6,NaN,NaN,48.7,48.2,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,42.9,47.4,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,47.6,45.4,54.7,51.7
5325.55,26.1,3.22,-3.25,54.1,63.3,37.5,29.8,31.4,31.6,35.2,35.8,45.2,46.1,45.1,48.1,57.9,65.1,NaN,NaN,53.2,52,30.1,46.2,56.9,52.6,57.9,55.3,59.4,60.8,53,51.7,52.6,50.8,44,38.4,40.7,45.2,46.3,54,50.5,47.3,NaN,NaN,52.9,47.4,49.5,52.9,46.9,70.3,46.5,46,61.5,42.1,NaN,NaN,NaN,NaN,44.6,39.1,50,32.2,40.6,38.5,50.1,37,45.6,47.3,47.6,47.6,NaN,NaN,47.6,47.9,NaN,NaN,50.2,45.1,30.2,35.1,NaN,NaN,56.8,53,61,58.4,22.7,27.2,40,39.6,52,47.7,39.8,34.9,70.3,71.8,60.2,56.4,40.6,43,43,36.6,32.4,28.5,32.9,31.1,39.2,37.3,55.1,38.8,47.4,48.1,53.2,49.6,39.7,43.4,42.7,41.8,56.6,53.8,NaN,NaN,56.9,55.8,52.1,59.1,NaN,NaN,39.3,38.6,47.7,37.6,NaN,NaN,44,39.8,37.4,38,51.1,46.1,57.3,59.8,41.6,44.5,NaN,NaN,NaN,NaN,37.8,38.5,47.7,38.5,41.5,40.6,52.8,49.2,44.6,44.9,NaN,NaN,NaN,NaN,54,54.5,56.9,65.8,38.3,41.5,44.1,53.1,62.7,65.5,43,47.2,37.5,39.6,56.9,51.3,55.1,60.8,41.5,47.4,56.5,57.1,55.6,56.5,46.2,47.5,44.7,49.4,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,37.9,27,36.7,40.1,33.7,35.2,50.4,54.3,56.2,52.9,60.8,62.1,54.6,57.8,NaN,NaN,50.1,44.5,34.9,39.5,48,44.5,NaN,NaN,21.7,29.4,49.9,59.4,42.7,45.9,45.6,44.9,NaN,NaN,NaN,NaN,49.9,52.4,NaN,NaN,NaN,NaN,38.5,43.5,NaN,NaN,NaN,NaN,NaN,NaN,52.5,60.3,42.8,41.9,47.6,48.5
5425.26,26.1,3.2,-3.22,52.7,60.2,36.2,29.8,30.6,30.1,34.3,34.8,41.8,42.5,40.2,45,55.9,62.4,38.8,52.6,52.6,48.3,27.6,45.9,45.3,43.9,56.1,54,49.6,53.3,50.3,47.5,47.9,48.2,36.8,31.8,36.4,42.1,44,52.1,46.8,43.7,32.5,41.7,52.4,44.6,44.4,49.1,45.1,63.9,43.9,42,55.9,39.7,32.6,33.4,NaN,NaN,44.6,37.9,47.2,31.7,39.4,38.4,45.1,38.7,45.5,47.9,46.1,44.1,42.6,36.4,43.1,44.9,29.6,32.6,49.8,43.5,29.8,33.8,31.3,34.8,51.3,51.3,56.9,57.3,28.2,29.9,36.8,36.8,50.1,47.3,38.1,35.1,70.3,68.8,60.6,56.4,39.2,40.5,38,34.7,30.9,27.1,32.1,30.2,38.5,36.7,51.8,37.9,47.1,45.8,50.2,45.5,36,40,38.6,38.5,52.6,50.3,31.3,32.7,54.6,54.1,48.1,53.8,39.5,31.2,36.6,34.9,45.5,35.6,38,37,39.8,33.1,31,32.3,47.4,42.4,53.8,57.1,39.6,41.7,44.7,45.4,46.2,33.9,36.5,34.6,45.9,38.2,39.5,38.8,50.3,47.2,42.8,43.3,26.9,27.2,37.1,32.7,52.5,53.4,55.5,64.9,35.7,38.8,41.8,50.8,62,65.6,38.8,45.2,35.3,36.2,54.6,53.8,52.1,55.4,39.7,44.1,54.7,57.2,54.3,55.2,45.4,42,40.3,46.8,38,37.4,43.3,42.1,22.5,22.5,30.2,25,32.6,24.1,36.1,37.8,33.7,32.7,49.2,52.4,53.5,52,56.9,58.1,51.8,56,36.4,40.5,43.1,38.8,31.6,36.6,37.3,38.8,38.5,38.2,19.6,28.2,47.9,56.9,42.2,46.1,42.6,44.7,39.6,29.8,47.9,37.7,50.8,54.1,23.7,22.6,50,42.5,36.1,39.8,29.4,29.9,31.4,33.8,29.7,30.1,46.4,56.5,40.8,42.4,45.5,45.9
6084.09,26.1,3.2,-3.83,28.9,35.7,17.1,12.7,13.3,13.8,15.6,16.2,19.9,20.5,18.9,19,31.9,38.4,20.4,29.9,29.9,26.2,11.4,22.8,25.8,23.4,NaN,NaN,24.2,26.7,28.8,25.1,25.7,25.7,17.2,12.2,16.9,22,22.7,27.8,25.2,20.4,12.8,19,29.4,22.2,23,27.1,24.7,38.8,21.3,19.7,32.1,20.3,12.1,12.9,NaN,NaN,22.7,16.9,21.4,13.9,19,19,25.2,18,22.4,23.8,22.9,22,21.9,16.9,20.2,21.9,10.4,12.7,27.6,20.1,12.6,15.9,12.9,16.4,26,27.9,33,30,6.8,9.7,17.8,18,24.1,23.7,19.3,17,42.9,42.8,32.9,29.2,18.3,19.7,18.6,15.9,13.6,11,14.5,12.8,18,17.5,28.1,16.6,26.1,27,26,25,16.7,21.4,18.3,18.8,28.3,27,11.3,13.5,32.9,30.3,26.3,30.3,18.2,12.8,17.6,15.9,23.8,16.3,15.9,16.2,18.7,14.5,12.9,14.3,22.9,21.3,30.1,33.1,19,19,21.2,19.6,20,12,17.4,18.8,24.1,18.2,18.5,19.1,26.2,25.1,21.6,20.2,11.3,10.2,16.2,12.1,31.9,29.5,31.1,38.2,17.1,18.9,20.2,27.5,37.1,38.4,18.8,25.4,19.3,18.2,30.5,28.6,28,33,19.9,22.5,29.5,33.1,30.2,29.6,21.8,21.4,19.8,24.7,18.4,15.9,19,19.5,5.6,5.7,13.6,10.3,14.1,8.9,17.7,18.8,15.4,13.2,26.2,28.4,25.9,26.1,33,33.5,28.2,31.8,19.1,19.6,21.5,18.5,12.8,17,15.9,18.5,18.2,16.7,7.1,11.9,23,31.2,17.3,22.2,21.2,21.6,18.2,11.2,25.4,16.3,26.5,27.4,8,9.1,25.2,19.1,16.3,21,10.7,14,12.1,15.8,9.9,10.3,24.1,29.9,20.2,19.1,24,22.3
6247.55,26.1,3.89,-2.38,72.8,79.8,50.4,39.6,45.1,44.3,48.5,49.2,53.7,53.6,55.5,59.6,72.1,79.7,45.2,65.4,65.4,64.6,36.3,60.7,67.1,62.4,69.3,68.6,67,74.3,65.3,64.7,65.8,62.6,50.9,41.9,49.3,57.8,61.1,63.1,67.8,60.8,37.4,53.8,72.9,58.9,58.2,64.5,61.6,92.8,64.4,60.2,80.5,52.8,40.7,45.7,13.6,19.4,55.1,42.8,64.4,41.5,53.9,52.4,62.6,50.6,61.2,65,63.3,61,61.4,52.7,62.7,64.1,35.1,39.2,69.6,58.7,42.8,46.9,37.7,43.8,71.2,69.1,77.1,74.2,30.1,37.5,51.9,52.4,67.9,63.5,48.4,43.2,NaN,NaN,81.2,81.3,53.7,53.5,57.4,50.4,41.1,33.8,43.3,40.2,54.1,56.1,72.8,50,62.1,62.8,71.6,65.6,48.9,56.7,55,53.2,71.3,67.7,34.7,37.7,70.1,68.9,66.5,76.3,50.7,38.8,50,48.5,63.1,46.6,51,52.7,51.3,40.8,41.2,42.3,69.5,63.2,73.9,77.9,54.6,60.2,NaN,NaN,63.9,42.6,50.4,53.4,67.3,53,53.5,50.3,72.9,67.9,58.9,59.7,35.2,36.2,48.6,41.2,69.1,69.8,73,85.7,49.6,54.4,51.4,62.6,83.6,84.3,49.9,57.9,49.7,53.6,66.9,64.6,70.2,77.6,49.6,61.7,73.2,72.6,73.8,72.5,61.2,61.8,52.9,62.9,47.7,42.3,50.7,49.9,22.6,22.6,40.2,32.6,42.1,32.8,49.2,52.1,43.7,45.8,64.4,70.6,74.8,69,77.4,76.1,72.9,70.6,45.6,54.5,63.9,55,40.7,49.4,52.5,55,55.8,52.8,27.6,40.7,68.2,78.7,50.9,60.5,60.1,57.6,52.4,39.7,55.2,40.8,66.6,67.5,25.5,27.4,58.5,50.8,50.7,55.5,34.7,40.8,33.9,38.4,34.1,34,65.5,70.9,56.9,57.2,66.2,62.8
6369.46,26.1,2.89,-4.11,27.6,34,15.6,11.1,13,12.1,14.9,15.2,17.2,18.8,16.5,19,30.6,36.3,18.5,28.3,28.3,26.2,10.9,21.1,22.8,21,30.5,33.7,24.5,27.2,24.2,23,24.8,23.5,15.3,12.4,16.5,20.2,20.8,25.7,24.2,19,10.9,18.8,27,21.3,21.6,25.3,21.4,35.8,19.7,18.9,31.5,18.5,11.7,11.5,NaN,NaN,NaN,NaN,22.3,12.1,17.5,16.5,23.3,15.5,21.3,22.4,22.2,20.8,20.6,16.5,19.1,20.7,10.5,12.2,24.2,18.4,11.3,13.9,11.2,14,24.4,26.4,33.2,29.5,NaN,NaN,15.8,16.4,24.9,24.3,17.5,14.6,42.2,42.2,29.5,26.5,17.2,16.3,16.9,15.9,12.4,10,13.5,11.2,15.9,14.9,25.9,15.9,24.3,22.1,23.7,22.1,15,18.7,18.2,18.2,26.6,25.9,10.5,11.9,29.5,29.1,24.4,28.1,16.9,11.8,16,14.8,22.6,15,14.7,17.1,18,13.7,12.2,13.5,22.4,19.2,28.7,32.1,19.3,18.2,18,19.6,18.3,11.8,15.2,14.5,22.4,16.7,21.3,17.1,25,21.8,19.9,21,9.6,9,14.8,10.4,27.2,27.2,28.9,36.9,15.3,18.1,19.8,26.3,33.6,38,16,21.8,14.4,16.8,28.3,27.3,26.5,28.8,19,21.1,30.5,28.9,25.9,28.8,21.1,20.8,18,22.9,17,14.6,17.1,15.9,NaN,NaN,11.1,8.3,13.3,9.7,14.6,15.6,12.2,12.3,26.1,29.8,24.1,24.4,30.6,32.2,27.3,30,15,17.8,20.1,17.1,NaN,NaN,16,17.1,17.2,14.9,7.2,11.1,21.2,29.6,17.8,23.1,22.8,19.9,16,10.2,NaN,NaN,26.1,26.6,8,7.4,22.1,18.6,15.6,18.7,9.7,12.3,NaN,NaN,9.5,10.2,23.8,28.2,19.6,17.4,21.8,21.6
6432.68,26.1,2.89,-3.57,55.9,63.3,38.5,30.2,30.1,30.3,34.5,34.7,41.7,41.7,38.3,42.9,56.8,65.9,37.4,52.5,52.5,49.5,27.1,47.8,48.7,44.3,58,57,51,54.1,50.8,50,50.2,47.9,35.2,29.9,38.7,44.1,45.6,50.3,49.8,45.3,29.6,40,53.2,45.4,45.7,50.8,46.5,65.4,45.7,42.9,58.8,40.5,29.3,31.3,9.3,11.2,44.9,35.9,47,32.4,40.1,38.1,47.3,38.1,46.2,48.8,47.9,45.9,44.1,37.1,42.9,43.3,27.9,30,53.4,42.4,27.9,34.4,29.3,33.8,47.6,51.3,59.1,57.3,23.7,25.9,37.5,38.5,49.7,43.3,37.7,33.7,69.4,70,56.4,53.2,38.8,37.8,38.1,34.5,30.7,25.9,31.7,29.1,38.8,38.6,53.5,36.3,48.8,47.5,50.2,46.8,36.1,40.9,39.4,39.4,53.1,51.3,25.8,29.1,56.5,56.1,49.3,54.7,38.2,28.5,37.1,34,47.6,35,36.9,37.5,39.5,31,31.2,32,53.5,46.5,55.5,58.5,42.6,48.5,44.7,48.7,47.4,33.4,35.2,37.3,46.2,38.3,41.3,38.7,50.6,48.9,41.9,43,25.6,24.6,34.7,28.1,50.9,53.8,56.7,66,35.5,39.5,41.5,50.7,62.9,66.4,39.1,45.6,35.1,39.8,54.6,51.5,53.1,55.3,40.7,44.8,57.9,57.4,52.8,55,47,44.4,39.9,47.3,37.3,33.5,39.9,37.7,15.9,16.8,30.8,24.5,31.9,24.5,36.7,36.4,32,31.2,48.7,52.2,48,51,58.7,59.6,51.7,57.2,34.5,41.5,45,39.6,29.3,36.2,38.9,39.6,40.2,39.4,19.2,27.6,47.7,57.6,37.4,47,44.6,46.1,40.3,28.3,44.1,31.7,50,52.5,20.8,21.4,44.4,40.8,35.7,41.7,23.5,30.5,26.8,31,25.7,26.3,48.1,55.2,40.8,39.6,47.1,46.5
7515.83,26.1,3.9,-3.39,20.8,25.3,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,16.8,15.4,NaN,NaN,NaN,NaN,18.1,20,17.3,16.1,11,7.5,11.3,15.1,NaN,NaN,17.9,14.3,5.4,10.4,19.8,14.6,15.2,18.5,15,27.2,16,15.8,21.2,12.6,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,16.4,11.2,NaN,NaN,16.6,14.2,16,12.3,13.6,16.7,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,24.1,22.5,NaN,NaN,12.8,12.8,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.1,10.5,15.5,15.7,17.3,17.5,10.9,15,13.9,13.1,19.2,20.3,NaN,NaN,19.9,19.1,18.4,21.4,NaN,NaN,12.3,11.4,NaN,NaN,9.4,10.4,10.5,6.4,6.6,7,NaN,NaN,21.1,23.3,NaN,NaN,NaN,NaN,11.2,5.8,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,10.2,12.7,NaN,NaN,NaN,NaN,NaN,NaN,11.5,11.6,NaN,NaN,20.6,25.1,NaN,NaN,24,22.5,23,21.7,15.4,16.6,11.6,17.4,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,10.5,10.9,8.7,8.9,NaN,NaN,NaN,NaN,22.6,24.5,17.7,19.4,NaN,NaN,13.5,11.3,NaN,NaN,11.3,11.3,10.3,11.3,NaN,NaN,18.8,23.7,NaN,NaN,15.2,16.4,NaN,NaN,NaN,NaN,16.9,19.9,NaN,NaN,NaN,NaN,10.4,12.7,6.5,6.9,NaN,NaN,NaN,NaN,18.4,20.9,14.2,11.1,17.7,17.1
7711.72,26.1,3.9,-2.5,60.1,67.5,43.1,31.5,37.3,37,38.9,38.8,47,47.1,45.7,51.3,62.4,69.5,41.8,60.9,60.9,56.8,30.1,52,53.8,49.1,64.9,61.3,NaN,NaN,54.7,55.4,55.5,53.6,40.9,31.1,41.6,49,48.8,52.6,56.9,49.8,32.9,49.1,64.8,54.3,52.4,59.5,50.4,76.7,53,50.6,66.3,43.6,NaN,NaN,NaN,NaN,49.2,38,53.8,35.3,49.5,45.3,55.1,42.4,NaN,NaN,51.8,52,57.2,46.8,50.7,54.6,28.4,31.4,60.8,48.8,34.1,40.3,32,36.8,60.7,59.9,67.1,60.8,27.1,35,44.6,43.4,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,47.2,46.9,NaN,NaN,36.6,30.1,36.1,32.1,46.1,44.7,59.6,41,48.2,50.7,59,55.1,39.7,46.5,45.7,47,68.1,64.5,28.9,32.1,58.6,59.1,56.1,63,42.4,30.8,43.6,39.9,52.9,39.1,40.6,42.9,42.2,33.4,32.7,33.8,NaN,NaN,62.8,65.4,NaN,NaN,NaN,NaN,50.9,33.1,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,43.2,47.4,NaN,NaN,72.5,73.4,40.2,47.8,42.4,43,55.6,55.1,60.8,67.3,NaN,NaN,60,60.5,60.4,61.1,49.9,52.4,45.3,54.2,43.5,38.7,43.9,44.1,NaN,NaN,33.9,29.3,33.9,26.1,46.9,48.4,37.8,37.8,NaN,NaN,NaN,NaN,66.2,68.1,61.5,59.3,37.6,44.6,51.4,44.8,NaN,NaN,42.6,44.8,45.7,42.7,23.3,33.4,58,64.4,47.1,55.6,49.8,50.8,42.2,30.2,50.5,37.7,56.2,60.2,22.8,24.2,49.5,41.8,43.2,47.1,28.9,32.9,32,37.8,25.3,26.3,55.6,61.2,48,48.1,58.3,54.6

